The Expressive Power of Word Embeddings

We seek to better understand the difference in quality of the several publicly released embeddings. We propose several tasks that help to distinguish the characteristics of different embeddings. Our evaluation of sentiment polarity and synonym/antonym relations shows that embeddings are able to capture surprisingly nuanced semantics even in the absence of sentence structure. Moreover, benchmarking the embeddings shows great variance in quality and characteristics of the semantics captured by the tested embeddings. Finally, we show the impact of varying the number of dimensions and the resolution of each dimension on the effective useful features captured by the embedding space. Our contributions highlight the importance of embeddings for NLP tasks and the effect of their quality on the final results.

==> results/eval_exp1.tsv <==
UK/US/1 	./dump/senna.txt 	Logistic 	0.695108 	
UK/US/2 	./dump/senna.txt 	Logistic 	0.872960 	
Sentiment 	./dump/senna.txt 	Logistic 	0.810078 	
Synonms 	./dump/senna.txt 	Logistic 	0.716677 	
Gender 	./dump/senna.txt 	Logistic 	0.851103 	
Plural 	./dump/senna.txt 	Logistic 	0.948875 	
UK/US/1 	./dump/nbl.txt 	Logistic 	0.563949 	
UK/US/2 	./dump/nbl.txt 	Logistic 	0.883197 	
Sentiment 	./dump/nbl.txt 	Logistic 	0.825598 	
Synonms 	./dump/nbl.txt 	Logistic 	0.730839 	
Gender 	./dump/nbl.txt 	Logistic 	0.897096 	
Plural 	./dump/nbl.txt 	Logistic 	0.972451 	
UK/US/1 	./dump/HLBL50u.txt 	Logistic 	0.553515 	
UK/US/2 	./dump/HLBL50u.txt 	Logistic 	0.710742 	
Sentiment 	./dump/HLBL50u.txt 	Logistic 	0.698632 	
Synonms 	./dump/HLBL50u.txt 	Logistic 	0.661053 	
Gender 	./dump/HLBL50u.txt 	Logistic 	0.694661 	
Plural 	./dump/HLBL50u.txt 	Logistic 	0.801743 	
UK/US/1 	./dump/HLBL100u.txt 	Logistic 	0.576030 	
UK/US/2 	./dump/HLBL100u.txt 	Logistic 	0.742902 	
Sentiment 	./dump/HLBL100u.txt 	Logistic 	0.725524 	
Synonms 	./dump/HLBL100u.txt 	Logistic 	0.668596 	
Gender 	./dump/HLBL100u.txt 	Logistic 	0.690755 	
Plural 	./dump/HLBL100u.txt 	Logistic 	0.803142 	
UK/US/1 	./dump/CW25u.txt 	Logistic 	0.580218 	
UK/US/2 	./dump/CW25u.txt 	Logistic 	0.784314 	
Sentiment 	./dump/CW25u.txt 	Logistic 	0.677871 	
Synonms 	./dump/CW25u.txt 	Logistic 	0.675685 	
Gender 	./dump/CW25u.txt 	Logistic 	0.705459 	
Plural 	./dump/CW25u.txt 	Logistic 	0.872368 	
UK/US/1 	./dump/CW50u.txt 	Logistic 	0.582165 	
UK/US/2 	./dump/CW50u.txt 	Logistic 	0.766667 	
Sentiment 	./dump/CW50u.txt 	Logistic 	0.678369 	
Synonms 	./dump/CW50u.txt 	Logistic 	0.666198 	
Gender 	./dump/CW50u.txt 	Logistic 	0.700265 	
Plural 	./dump/CW50u.txt 	Logistic 	0.878685 	
UK/US/1 	./dump/CW100u.txt 	Logistic 	0.584502 	
UK/US/2 	./dump/CW100u.txt 	Logistic 	0.771569 	
Sentiment 	./dump/CW100u.txt 	Logistic 	0.702274 	
Synonms 	./dump/CW100u.txt 	Logistic 	0.684996 	
Gender 	./dump/CW100u.txt 	Logistic 	0.697651 	
Plural 	./dump/CW100u.txt 	Logistic 	0.876899 	
UK/US/1 	./dump/senna.txt 	LSVM 	0.699570 	
UK/US/2 	./dump/senna.txt 	LSVM 	0.870047 	
Sentiment 	./dump/senna.txt 	LSVM 	0.813469 	
Synonms 	./dump/senna.txt 	LSVM 	0.726263 	
Gender 	./dump/senna.txt 	LSVM 	0.851103 	
Plural 	./dump/senna.txt 	LSVM 	0.949327 	
UK/US/1 	./dump/nbl.txt 	LSVM 	0.595439 	
UK/US/2 	./dump/nbl.txt 	LSVM 	0.892418 	
Sentiment 	./dump/nbl.txt 	LSVM 	0.820488 	
Synonms 	./dump/nbl.txt 	LSVM 	0.737956 	
Gender 	./dump/nbl.txt 	LSVM 	0.893308 	
Plural 	./dump/nbl.txt 	LSVM 	0.971764 	
UK/US/1 	./dump/HLBL50u.txt 	LSVM 	0.539180 	
UK/US/2 	./dump/HLBL50u.txt 	LSVM 	0.715125 	
Sentiment 	./dump/HLBL50u.txt 	LSVM 	0.699633 	
Synonms 	./dump/HLBL50u.txt 	LSVM 	0.657368 	
Gender 	./dump/HLBL50u.txt 	LSVM 	0.679036 	
Plural 	./dump/HLBL50u.txt 	LSVM 	0.800471 	
UK/US/1 	./dump/HLBL100u.txt 	LSVM 	0.567106 	
UK/US/2 	./dump/HLBL100u.txt 	LSVM 	0.721471 	
Sentiment 	./dump/HLBL100u.txt 	LSVM 	0.712332 	
Synonms 	./dump/HLBL100u.txt 	LSVM 	0.655088 	
Gender 	./dump/HLBL100u.txt 	LSVM 	0.698568 	
Plural 	./dump/HLBL100u.txt 	LSVM 	0.802888 	
UK/US/1 	./dump/CW25u.txt 	LSVM 	0.572430 	
UK/US/2 	./dump/CW25u.txt 	LSVM 	0.776961 	
Sentiment 	./dump/CW25u.txt 	LSVM 	0.668673 	
Synonms 	./dump/CW25u.txt 	LSVM 	0.680253 	
Gender 	./dump/CW25u.txt 	LSVM 	0.706137 	
Plural 	./dump/CW25u.txt 	LSVM 	0.870134 	
UK/US/1 	./dump/CW50u.txt 	LSVM 	0.568536 	
UK/US/2 	./dump/CW50u.txt 	LSVM 	0.747059 	
Sentiment 	./dump/CW50u.txt 	LSVM 	0.680706 	
Synonms 	./dump/CW50u.txt 	LSVM 	0.666725 	
Gender 	./dump/CW50u.txt 	LSVM 	0.703509 	
Plural 	./dump/CW50u.txt 	LSVM 	0.878175 	
UK/US/1 	./dump/CW100u.txt 	LSVM 	0.570483 	
UK/US/2 	./dump/CW100u.txt 	LSVM 	0.742647 	
Sentiment 	./dump/CW100u.txt 	LSVM 	0.693748 	
Synonms 	./dump/CW100u.txt 	LSVM 	0.666901 	
Gender 	./dump/CW100u.txt 	LSVM 	0.709999 	
Plural 	./dump/CW100u.txt 	LSVM 	0.878494 	
UK/US/1 	./dump/senna.txt 	KSVM 	0.707551 	
UK/US/2 	./dump/senna.txt 	KSVM 	0.830420 	
Sentiment 	./dump/senna.txt 	KSVM 	0.899063 	
Synonms 	./dump/senna.txt 	KSVM 	0.811169 	
Gender 	./dump/senna.txt 	KSVM 	0.887868 	
Plural 	./dump/senna.txt 	KSVM 	0.949766 	
UK/US/1 	./dump/nbl.txt 	KSVM 	0.568320 	
UK/US/2 	./dump/nbl.txt 	KSVM 	0.857582 	
Sentiment 	./dump/nbl.txt 	KSVM 	0.907199 	
Synonms 	./dump/nbl.txt 	KSVM 	0.812044 	
Gender 	./dump/nbl.txt 	KSVM 	0.912247 	
Plural 	./dump/nbl.txt 	KSVM 	0.976684 	
UK/US/1 	./dump/HLBL50u.txt 	KSVM 	0.565169 	
UK/US/2 	./dump/HLBL50u.txt 	KSVM 	0.701459 	
Sentiment 	./dump/HLBL50u.txt 	KSVM 	0.845140 	
Synonms 	./dump/HLBL50u.txt 	KSVM 	0.690000 	
Gender 	./dump/HLBL50u.txt 	KSVM 	0.677734 	
Plural 	./dump/HLBL50u.txt 	KSVM 	0.812500 	
UK/US/1 	./dump/HLBL100u.txt 	KSVM 	0.574077 	
UK/US/2 	./dump/HLBL100u.txt 	KSVM 	0.725846 	
Sentiment 	./dump/HLBL100u.txt 	KSVM 	0.839291 	
Synonms 	./dump/HLBL100u.txt 	KSVM 	0.690000 	
Gender 	./dump/HLBL100u.txt 	KSVM 	0.699219 	
Plural 	./dump/HLBL100u.txt 	KSVM 	0.816761 	
UK/US/1 	./dump/CW25u.txt 	KSVM 	0.570483 	
UK/US/2 	./dump/CW25u.txt 	KSVM 	0.785294 	
Sentiment 	./dump/CW25u.txt 	KSVM 	0.822801 	
Synonms 	./dump/CW25u.txt 	KSVM 	0.724174 	
Gender 	./dump/CW25u.txt 	KSVM 	0.683340 	
Plural 	./dump/CW25u.txt 	KSVM 	0.872899 	
UK/US/1 	./dump/CW50u.txt 	KSVM 	0.585670 	
UK/US/2 	./dump/CW50u.txt 	KSVM 	0.754902 	
Sentiment 	./dump/CW50u.txt 	KSVM 	0.835171 	
Synonms 	./dump/CW50u.txt 	KSVM 	0.729796 	
Gender 	./dump/CW50u.txt 	KSVM 	0.683369 	
Plural 	./dump/CW50u.txt 	KSVM 	0.884018 	
UK/US/1 	./dump/CW100u.txt 	KSVM 	0.564252 	
UK/US/2 	./dump/CW100u.txt 	KSVM 	0.770588 	
Sentiment 	./dump/CW100u.txt 	KSVM 	0.839350 	
Synonms 	./dump/CW100u.txt 	KSVM 	0.732607 	
Gender 	./dump/CW100u.txt 	KSVM 	0.717810 	
Plural 	./dump/CW100u.txt 	KSVM 	0.880084 	


==> results/eval_exp_reduced.tsv <==
UK/US/1	./dump/senna.txt	Logistic	0.721940
UK/US/1	./dump/senna.txt	LSVM	0.724120
UK/US/1	./dump/senna.txt	KSVM	0.731748
UK/US/2	./dump/senna.txt	Logistic	0.903033
UK/US/2	./dump/senna.txt	LSVM	0.904476
UK/US/2	./dump/senna.txt	KSVM	0.855981
Sentiment/2	./dump/senna.txt	Logistic	0.810078
Sentiment/2	./dump/senna.txt	LSVM	0.813469
Sentiment/2	./dump/senna.txt	KSVM	0.899063
Synonms/2	./dump/senna.txt	Logistic	0.716677
Synonms/2	./dump/senna.txt	LSVM	0.726263
Synonms/2	./dump/senna.txt	KSVM	0.811169
Sentiment/3	./dump/senna.txt	Logistic	0.712022
Sentiment/3	./dump/senna.txt	LSVM	0.710163
Sentiment/3	./dump/senna.txt	KSVM	0.821192
Synonms/3	./dump/senna.txt	Logistic	0.542925
Synonms/3	./dump/senna.txt	LSVM	0.542796
Synonms/3	./dump/senna.txt	KSVM	0.694077
Gender	./dump/senna.txt	Logistic	0.851103
Gender	./dump/senna.txt	LSVM	0.851103
Gender	./dump/senna.txt	KSVM	0.887868
Plural	./dump/senna.txt	Logistic	0.965481
Plural	./dump/senna.txt	LSVM	0.966194
Plural	./dump/senna.txt	KSVM	0.971532
UK/US/1	./dump/HLBL50.txt	Logistic	0.629772
UK/US/1	./dump/HLBL50.txt	LSVM	0.629231
UK/US/1	./dump/HLBL50.txt	KSVM	0.659221
UK/US/2	./dump/HLBL50.txt	Logistic	0.740222
UK/US/2	./dump/HLBL50.txt	LSVM	0.738774
UK/US/2	./dump/HLBL50.txt	KSVM	0.738041
Sentiment/3	./dump/HLBL50.txt	Logistic	0.586614
Sentiment/3	./dump/HLBL50.txt	LSVM	0.585746
Sentiment/3	./dump/HLBL50.txt	KSVM	0.736059
Synonms/3	./dump/HLBL50.txt	Logistic	0.496897
Synonms/3	./dump/HLBL50.txt	LSVM	0.498707
Synonms/3	./dump/HLBL50.txt	KSVM	0.559345
Plural	./dump/HLBL50.txt	Logistic	0.798427
Plural	./dump/HLBL50.txt	LSVM	0.798787
Plural	./dump/HLBL50.txt	KSVM	0.817139
UK/US/1	./dump/HLBL100.txt	Logistic	0.640674
UK/US/1	./dump/HLBL100.txt	LSVM	0.641220
UK/US/1	./dump/HLBL100.txt	KSVM	0.672836
UK/US/2	./dump/HLBL100.txt	Logistic	0.756851
UK/US/2	./dump/HLBL100.txt	LSVM	0.754681
UK/US/2	./dump/HLBL100.txt	KSVM	0.759751
Sentiment/3	./dump/HLBL100.txt	Logistic	0.617845
Sentiment/3	./dump/HLBL100.txt	LSVM	0.618713
Sentiment/3	./dump/HLBL100.txt	KSVM	0.750556
Synonms/3	./dump/HLBL100.txt	Logistic	0.509179
Synonms/3	./dump/HLBL100.txt	LSVM	0.509050
Synonms/3	./dump/HLBL100.txt	KSVM	0.549652
Plural	./dump/HLBL100.txt	Logistic	0.796127
Plural	./dump/HLBL100.txt	LSVM	0.794718
Plural	./dump/HLBL100.txt	KSVM	0.802465
UK/US/1	./dump/CW25.txt	Logistic	0.654840
UK/US/1	./dump/CW25.txt	LSVM	0.655387
UK/US/1	./dump/CW25.txt	KSVM	0.640657
UK/US/2	./dump/CW25.txt	Logistic	0.832862
UK/US/2	./dump/CW25.txt	LSVM	0.834309
UK/US/2	./dump/CW25.txt	KSVM	0.835761
Sentiment/3	./dump/CW25.txt	Logistic	0.590336
Sentiment/3	./dump/CW25.txt	LSVM	0.590212
Sentiment/3	./dump/CW25.txt	KSVM	0.709418
Synonms/3	./dump/CW25.txt	Logistic	0.517328
Synonms/3	./dump/CW25.txt	LSVM	0.520172
Synonms/3	./dump/CW25.txt	KSVM	0.599174
Plural	./dump/CW25.txt	Logistic	0.878359
Plural	./dump/CW25.txt	LSVM	0.876591
Plural	./dump/CW25.txt	KSVM	0.882603
UK/US/1	./dump/CW50.txt	Logistic	0.632486
UK/US/1	./dump/CW50.txt	LSVM	0.636301
UK/US/1	./dump/CW50.txt	KSVM	0.648306
UK/US/2	./dump/CW50.txt	Logistic	0.804610
UK/US/2	./dump/CW50.txt	LSVM	0.806059
UK/US/2	./dump/CW50.txt	KSVM	0.805330
Sentiment/3	./dump/CW50.txt	Logistic	0.609664
Sentiment/3	./dump/CW50.txt	LSVM	0.607309
Sentiment/3	./dump/CW50.txt	KSVM	0.744114
Synonms/3	./dump/CW50.txt	Logistic	0.513966
Synonms/3	./dump/CW50.txt	LSVM	0.515905
Synonms/3	./dump/CW50.txt	KSVM	0.594778
Plural	./dump/CW50.txt	Logistic	0.869597
Plural	./dump/CW50.txt	LSVM	0.867473
Plural	./dump/CW50.txt	KSVM	0.873138
UK/US/1	./dump/CW100.txt	Logistic	0.646113
UK/US/1	./dump/CW100.txt	LSVM	0.639564
UK/US/1	./dump/CW100.txt	KSVM	0.651036
UK/US/2	./dump/CW100.txt	Logistic	0.815475
UK/US/2	./dump/CW100.txt	LSVM	0.814750
UK/US/2	./dump/CW100.txt	KSVM	0.813305
Sentiment/3	./dump/CW100.txt	Logistic	0.608923
Sentiment/3	./dump/CW100.txt	LSVM	0.604710
Sentiment/3	./dump/CW100.txt	KSVM	0.733826
Synonms/3	./dump/CW100.txt	Logistic	0.528836
Synonms/3	./dump/CW100.txt	LSVM	0.530387
Synonms/3	./dump/CW100.txt	KSVM	0.582106
Plural	./dump/CW100.txt	Logistic	0.877934
Plural	./dump/CW100.txt	LSVM	0.878647
Plural	./dump/CW100.txt	KSVM	0.887186
UK/US/1	./dump/CW200.txt	Logistic	0.643414
UK/US/1	./dump/CW200.txt	LSVM	0.641234
UK/US/1	./dump/CW200.txt	KSVM	0.647778
UK/US/2	./dump/CW200.txt	Logistic	0.807531
UK/US/2	./dump/CW200.txt	LSVM	0.806804
UK/US/2	./dump/CW200.txt	KSVM	0.806074
Sentiment/3	./dump/CW200.txt	Logistic	0.620324
Sentiment/3	./dump/CW200.txt	LSVM	0.620819
Sentiment/3	./dump/CW200.txt	KSVM	0.730112
Synonms/3	./dump/CW200.txt	Logistic	0.522499
Synonms/3	./dump/CW200.txt	LSVM	0.522887
Synonms/3	./dump/CW200.txt	KSVM	0.571764
Plural	./dump/CW200.txt	Logistic	0.882934
Plural	./dump/CW200.txt	LSVM	0.882934
Plural	./dump/CW200.txt	KSVM	0.885402
UK/US/1	./dump/HLBL50u.txt	Logistic	0.623749
UK/US/1	./dump/HLBL50u.txt	LSVM	0.623751
UK/US/1	./dump/HLBL50u.txt	KSVM	0.640113
UK/US/2	./dump/HLBL50u.txt	Logistic	0.736613
UK/US/2	./dump/HLBL50u.txt	LSVM	0.732996
UK/US/2	./dump/HLBL50u.txt	KSVM	0.716348
Sentiment/2	./dump/HLBL50u.txt	Logistic	0.698632
Sentiment/2	./dump/HLBL50u.txt	LSVM	0.699633
Sentiment/2	./dump/HLBL50u.txt	KSVM	0.845140
Synonms/2	./dump/HLBL50u.txt	Logistic	0.661053
Synonms/2	./dump/HLBL50u.txt	LSVM	0.657368
Synonms/2	./dump/HLBL50u.txt	KSVM	0.690000
Sentiment/3	./dump/HLBL50u.txt	Logistic	0.589345
Sentiment/3	./dump/HLBL50u.txt	LSVM	0.584635
Sentiment/3	./dump/HLBL50u.txt	KSVM	0.728129
Synonms/3	./dump/HLBL50u.txt	Logistic	0.501033
Synonms/3	./dump/HLBL50u.txt	LSVM	0.499223
Synonms/3	./dump/HLBL50u.txt	KSVM	0.568657
Gender	./dump/HLBL50u.txt	Logistic	0.694661
Gender	./dump/HLBL50u.txt	LSVM	0.679036
Gender	./dump/HLBL50u.txt	KSVM	0.677734
Plural	./dump/HLBL50u.txt	Logistic	0.807320
Plural	./dump/HLBL50u.txt	LSVM	0.807320
Plural	./dump/HLBL50u.txt	KSVM	0.824240
UK/US/1	./dump/HLBL100u.txt	Logistic	0.639043
UK/US/1	./dump/HLBL100u.txt	LSVM	0.639585
UK/US/1	./dump/HLBL100u.txt	KSVM	0.660818
UK/US/2	./dump/HLBL100u.txt	Logistic	0.743847
UK/US/2	./dump/HLBL100u.txt	LSVM	0.743847
UK/US/2	./dump/HLBL100u.txt	KSVM	0.752532
Sentiment/2	./dump/HLBL100u.txt	Logistic	0.725524
Sentiment/2	./dump/HLBL100u.txt	LSVM	0.712332
Sentiment/2	./dump/HLBL100u.txt	KSVM	0.839291
Synonms/2	./dump/HLBL100u.txt	Logistic	0.668596
Synonms/2	./dump/HLBL100u.txt	LSVM	0.655088
Synonms/2	./dump/HLBL100u.txt	KSVM	0.690000
Sentiment/3	./dump/HLBL100u.txt	Logistic	0.618585
Sentiment/3	./dump/HLBL100u.txt	LSVM	0.617841
Sentiment/3	./dump/HLBL100u.txt	KSVM	0.743492
Synonms/3	./dump/HLBL100u.txt	Logistic	0.511636
Synonms/3	./dump/HLBL100u.txt	LSVM	0.511507
Synonms/3	./dump/HLBL100u.txt	KSVM	0.552235
Gender	./dump/HLBL100u.txt	Logistic	0.690755
Gender	./dump/HLBL100u.txt	LSVM	0.698568
Gender	./dump/HLBL100u.txt	KSVM	0.699219
Plural	./dump/HLBL100u.txt	Logistic	0.794246
Plural	./dump/HLBL100u.txt	LSVM	0.797802
Plural	./dump/HLBL100u.txt	KSVM	0.811660
UK/US/1	./dump/CW25u.txt	Logistic	0.651021
UK/US/1	./dump/CW25u.txt	LSVM	0.647755
UK/US/1	./dump/CW25u.txt	KSVM	0.652120
UK/US/2	./dump/CW25u.txt	Logistic	0.830674
UK/US/2	./dump/CW25u.txt	LSVM	0.832845
UK/US/2	./dump/CW25u.txt	KSVM	0.835007
Sentiment/2	./dump/CW25u.txt	Logistic	0.677871
Sentiment/2	./dump/CW25u.txt	LSVM	0.668673
Sentiment/2	./dump/CW25u.txt	KSVM	0.822801
Synonms/2	./dump/CW25u.txt	Logistic	0.675685
Synonms/2	./dump/CW25u.txt	LSVM	0.680253
Synonms/2	./dump/CW25u.txt	KSVM	0.724174
Sentiment/3	./dump/CW25u.txt	Logistic	0.591326
Sentiment/3	./dump/CW25u.txt	LSVM	0.588104
Sentiment/3	./dump/CW25u.txt	KSVM	0.736803
Synonms/3	./dump/CW25u.txt	Logistic	0.522497
Synonms/3	./dump/CW25u.txt	LSVM	0.522110
Synonms/3	./dump/CW25u.txt	KSVM	0.594389
Gender	./dump/CW25u.txt	Logistic	0.705459
Gender	./dump/CW25u.txt	LSVM	0.706137
Gender	./dump/CW25u.txt	KSVM	0.683340
Plural	./dump/CW25u.txt	Logistic	0.868477
Plural	./dump/CW25u.txt	LSVM	0.871650
Plural	./dump/CW25u.txt	KSVM	0.875529
UK/US/1	./dump/CW50u.txt	Logistic	0.627588
UK/US/1	./dump/CW50u.txt	LSVM	0.621587
UK/US/1	./dump/CW50u.txt	KSVM	0.635207
UK/US/2	./dump/CW50u.txt	Logistic	0.803179
UK/US/2	./dump/CW50u.txt	LSVM	0.787981
UK/US/2	./dump/CW50u.txt	KSVM	0.778594
Sentiment/2	./dump/CW50u.txt	Logistic	0.678369
Sentiment/2	./dump/CW50u.txt	LSVM	0.680706
Sentiment/2	./dump/CW50u.txt	KSVM	0.835171
Synonms/2	./dump/CW50u.txt	Logistic	0.666198
Synonms/2	./dump/CW50u.txt	LSVM	0.666725
Synonms/2	./dump/CW50u.txt	KSVM	0.729796
Sentiment/3	./dump/CW50u.txt	Logistic	0.603719
Sentiment/3	./dump/CW50u.txt	LSVM	0.603595
Sentiment/3	./dump/CW50u.txt	KSVM	0.737301
Synonms/3	./dump/CW50u.txt	Logistic	0.515518
Synonms/3	./dump/CW50u.txt	LSVM	0.517069
Synonms/3	./dump/CW50u.txt	KSVM	0.594132
Gender	./dump/CW50u.txt	Logistic	0.700265
Gender	./dump/CW50u.txt	LSVM	0.703509
Gender	./dump/CW50u.txt	KSVM	0.683369
Plural	./dump/CW50u.txt	Logistic	0.865508
Plural	./dump/CW50u.txt	LSVM	0.867636
Plural	./dump/CW50u.txt	KSVM	0.876157
UK/US/1	./dump/CW100u.txt	Logistic	0.635764
UK/US/1	./dump/CW100u.txt	LSVM	0.635764
UK/US/1	./dump/CW100u.txt	KSVM	0.658673
UK/US/2	./dump/CW100u.txt	Logistic	0.815502
UK/US/2	./dump/CW100u.txt	LSVM	0.794513
UK/US/2	./dump/CW100u.txt	KSVM	0.808989
Sentiment/2	./dump/CW100u.txt	Logistic	0.702274
Sentiment/2	./dump/CW100u.txt	LSVM	0.693748
Sentiment/2	./dump/CW100u.txt	KSVM	0.839350
Synonms/2	./dump/CW100u.txt	Logistic	0.684996
Synonms/2	./dump/CW100u.txt	LSVM	0.666901
Synonms/2	./dump/CW100u.txt	KSVM	0.732607
Sentiment/3	./dump/CW100u.txt	Logistic	0.614496
Sentiment/3	./dump/CW100u.txt	LSVM	0.611894
Sentiment/3	./dump/CW100u.txt	KSVM	0.734945
Synonms/3	./dump/CW100u.txt	Logistic	0.516422
Synonms/3	./dump/CW100u.txt	LSVM	0.517714
Synonms/3	./dump/CW100u.txt	KSVM	0.584046
Gender	./dump/CW100u.txt	Logistic	0.697651
Gender	./dump/CW100u.txt	LSVM	0.709999
Gender	./dump/CW100u.txt	KSVM	0.717810
Plural	./dump/CW100u.txt	Logistic	0.878242
Plural	./dump/CW100u.txt	LSVM	0.878242
Plural	./dump/CW100u.txt	KSVM	0.879323
UK/US/1	./dump/CW200u.txt	Logistic	0.619427
UK/US/1	./dump/CW200u.txt	LSVM	0.625966
UK/US/1	./dump/CW200u.txt	KSVM	0.634139
UK/US/2	./dump/CW200u.txt	Logistic	0.808970
UK/US/2	./dump/CW200u.txt	LSVM	0.807525
UK/US/2	./dump/CW200u.txt	KSVM	0.811858
Sentiment/3	./dump/CW200u.txt	Logistic	0.620445
Sentiment/3	./dump/CW200u.txt	LSVM	0.618462
Sentiment/3	./dump/CW200u.txt	KSVM	0.721065
Synonms/3	./dump/CW200u.txt	Logistic	0.508923
Synonms/3	./dump/CW200u.txt	LSVM	0.510863
Synonms/3	./dump/CW200u.txt	KSVM	0.572408
Gender	./dump/CW200u.txt	Logistic	0.706517
Gender	./dump/CW200u.txt	LSVM	0.720039
Gender	./dump/CW200u.txt	KSVM	0.734722
Plural	./dump/CW200u.txt	Logistic	0.888198
Plural	./dump/CW200u.txt	LSVM	0.888925
Plural	./dump/CW200u.txt	KSVM	0.888194
UK/US/1	./dump/huang.txt	Logistic	0.525151
UK/US/1	./dump/huang.txt	LSVM	0.537735
UK/US/1	./dump/huang.txt	KSVM	0.528006
UK/US/2	./dump/huang.txt	Logistic	0.554154
UK/US/2	./dump/huang.txt	LSVM	0.548220
UK/US/2	./dump/huang.txt	KSVM	0.541543
Sentiment/2	./dump/huang.txt	Logistic	0.640109
Sentiment/2	./dump/huang.txt	LSVM	0.640790
Sentiment/2	./dump/huang.txt	KSVM	0.657133
Synonms/2	./dump/huang.txt	Logistic	0.648287
Synonms/2	./dump/huang.txt	LSVM	0.644807
Synonms/2	./dump/huang.txt	KSVM	0.684422
Sentiment/3	./dump/huang.txt	Logistic	0.480863
Sentiment/3	./dump/huang.txt	LSVM	0.479662
Sentiment/3	./dump/huang.txt	KSVM	0.493321
Synonms/3	./dump/huang.txt	Logistic	0.491132
Synonms/3	./dump/huang.txt	LSVM	0.486049
Synonms/3	./dump/huang.txt	KSVM	0.502056
Gender	./dump/huang.txt	Logistic	0.527748
Gender	./dump/huang.txt	LSVM	0.535940
Gender	./dump/huang.txt	KSVM	0.528999
Plural	./dump/huang.txt	Logistic	0.629681
Plural	./dump/huang.txt	LSVM	0.628988
Plural	./dump/huang.txt	KSVM	0.641470
UK/US/1	./dump/havg.txt	Logistic	0.862858
UK/US/1	./dump/havg.txt	LSVM	0.867428
UK/US/1	./dump/havg.txt	KSVM	0.869713
UK/US/2	./dump/havg.txt	Logistic	0.951780
UK/US/2	./dump/havg.txt	LSVM	0.954006
UK/US/2	./dump/havg.txt	KSVM	0.948813
Sentiment/2	./dump/havg.txt	Logistic	0.831459
Sentiment/2	./dump/havg.txt	LSVM	0.833161
Sentiment/2	./dump/havg.txt	KSVM	0.915901
Synonms/2	./dump/havg.txt	Logistic	0.688972
Synonms/2	./dump/havg.txt	LSVM	0.689775
Synonms/2	./dump/havg.txt	KSVM	0.818522
Sentiment/3	./dump/havg.txt	Logistic	0.688880
Sentiment/3	./dump/havg.txt	LSVM	0.689331
Sentiment/3	./dump/havg.txt	KSVM	0.757469
Synonms/3	./dump/havg.txt	Logistic	0.519466
Synonms/3	./dump/havg.txt	LSVM	0.516005
Synonms/3	./dump/havg.txt	KSVM	0.647415
Gender	./dump/havg.txt	Logistic	0.878293
Gender	./dump/havg.txt	LSVM	0.879553
Gender	./dump/havg.txt	KSVM	0.899739
Plural	./dump/havg.txt	Logistic	0.800409
Plural	./dump/havg.txt	LSVM	0.801431
Plural	./dump/havg.txt	KSVM	0.830722


==> results/pca_exp1.tsv <==
UK/US/1 	1 	./dump/senna.txt 	Logistic 	0.492888 	
UK/US/1 	2 	./dump/senna.txt 	Logistic 	0.505314 	
UK/US/1 	3 	./dump/senna.txt 	Logistic 	0.623116 	
UK/US/1 	5 	./dump/senna.txt 	Logistic 	0.663549 	
UK/US/1 	10 	./dump/senna.txt 	Logistic 	0.675108 	
UK/US/1 	15 	./dump/senna.txt 	Logistic 	0.691116 	
UK/US/1 	20 	./dump/senna.txt 	Logistic 	0.700887 	
UK/US/1 	25 	./dump/senna.txt 	Logistic 	0.691999 	
UK/US/1 	50 	./dump/senna.txt 	Logistic 	0.693785 	
UK/US/2 	1 	./dump/senna.txt 	Logistic 	0.479021 	
UK/US/2 	2 	./dump/senna.txt 	Logistic 	0.483683 	
UK/US/2 	3 	./dump/senna.txt 	Logistic 	0.476690 	
UK/US/2 	5 	./dump/senna.txt 	Logistic 	0.452797 	
UK/US/2 	10 	./dump/senna.txt 	Logistic 	0.446387 	
UK/US/2 	15 	./dump/senna.txt 	Logistic 	0.633450 	
UK/US/2 	20 	./dump/senna.txt 	Logistic 	0.624709 	
UK/US/2 	25 	./dump/senna.txt 	Logistic 	0.608974 	
UK/US/2 	50 	./dump/senna.txt 	Logistic 	0.861305 	
Synonms 	1 	./dump/senna.txt 	Logistic 	0.620968 	
Synonms 	2 	./dump/senna.txt 	Logistic 	0.616707 	
Synonms 	3 	./dump/senna.txt 	Logistic 	0.637097 	
Synonms 	5 	./dump/senna.txt 	Logistic 	0.689440 	
Synonms 	10 	./dump/senna.txt 	Logistic 	0.700852 	
Synonms 	15 	./dump/senna.txt 	Logistic 	0.699939 	
Synonms 	20 	./dump/senna.txt 	Logistic 	0.707547 	
Synonms 	25 	./dump/senna.txt 	Logistic 	0.723981 	
Synonms 	50 	./dump/senna.txt 	Logistic 	0.726263 	
Gender 	1 	./dump/senna.txt 	Logistic 	0.575368 	
Gender 	2 	./dump/senna.txt 	Logistic 	0.666054 	
Gender 	3 	./dump/senna.txt 	Logistic 	0.691789 	
Gender 	5 	./dump/senna.txt 	Logistic 	0.791054 	
Gender 	10 	./dump/senna.txt 	Logistic 	0.848652 	
Gender 	15 	./dump/senna.txt 	Logistic 	0.851716 	
Gender 	20 	./dump/senna.txt 	Logistic 	0.858456 	
Gender 	25 	./dump/senna.txt 	Logistic 	0.852941 	
Gender 	50 	./dump/senna.txt 	Logistic 	0.862745 	
Sentiment 	1 	./dump/senna.txt 	Logistic 	0.536337 	
Sentiment 	2 	./dump/senna.txt 	Logistic 	0.605943 	
Sentiment 	3 	./dump/senna.txt 	Logistic 	0.712694 	
Sentiment 	5 	./dump/senna.txt 	Logistic 	0.720930 	
Sentiment 	10 	./dump/senna.txt 	Logistic 	0.795543 	
Sentiment 	15 	./dump/senna.txt 	Logistic 	0.796996 	
Sentiment 	20 	./dump/senna.txt 	Logistic 	0.801195 	
Sentiment 	25 	./dump/senna.txt 	Logistic 	0.803618 	
Sentiment 	50 	./dump/senna.txt 	Logistic 	0.814438 	
Plural 	1 	./dump/senna.txt 	Logistic 	0.887725 	
Plural 	2 	./dump/senna.txt 	Logistic 	0.905700 	
Plural 	3 	./dump/senna.txt 	Logistic 	0.911706 	
Plural 	5 	./dump/senna.txt 	Logistic 	0.921235 	
Plural 	10 	./dump/senna.txt 	Logistic 	0.933656 	
Plural 	15 	./dump/senna.txt 	Logistic 	0.940927 	
Plural 	20 	./dump/senna.txt 	Logistic 	0.942643 	
Plural 	25 	./dump/senna.txt 	Logistic 	0.945714 	
Plural 	50 	./dump/senna.txt 	Logistic 	0.949011 	
UK/US/1 	1 	./dump/HLBL50u.txt 	Logistic 	0.515124 	
UK/US/1 	2 	./dump/HLBL50u.txt 	Logistic 	0.522489 	
UK/US/1 	3 	./dump/HLBL50u.txt 	Logistic 	0.517458 	
UK/US/1 	5 	./dump/HLBL50u.txt 	Logistic 	0.525977 	
UK/US/1 	10 	./dump/HLBL50u.txt 	Logistic 	0.550030 	
UK/US/1 	15 	./dump/HLBL50u.txt 	Logistic 	0.567105 	
UK/US/1 	20 	./dump/HLBL50u.txt 	Logistic 	0.562455 	
UK/US/1 	25 	./dump/HLBL50u.txt 	Logistic 	0.557794 	
UK/US/1 	50 	./dump/HLBL50u.txt 	Logistic 	0.557410 	
UK/US/2 	1 	./dump/HLBL50u.txt 	Logistic 	0.478541 	
UK/US/2 	2 	./dump/HLBL50u.txt 	Logistic 	0.474139 	
UK/US/2 	3 	./dump/HLBL50u.txt 	Logistic 	0.471696 	
UK/US/2 	5 	./dump/HLBL50u.txt 	Logistic 	0.475612 	
UK/US/2 	10 	./dump/HLBL50u.txt 	Logistic 	0.458044 	
UK/US/2 	15 	./dump/HLBL50u.txt 	Logistic 	0.447322 	
UK/US/2 	20 	./dump/HLBL50u.txt 	Logistic 	0.535589 	
UK/US/2 	25 	./dump/HLBL50u.txt 	Logistic 	0.689264 	
UK/US/2 	50 	./dump/HLBL50u.txt 	Logistic 	0.683919 	
Synonms 	1 	./dump/HLBL50u.txt 	Logistic 	0.537368 	
Synonms 	2 	./dump/HLBL50u.txt 	Logistic 	0.603684 	
Synonms 	3 	./dump/HLBL50u.txt 	Logistic 	0.622632 	
Synonms 	5 	./dump/HLBL50u.txt 	Logistic 	0.612281 	
Synonms 	10 	./dump/HLBL50u.txt 	Logistic 	0.638596 	
Synonms 	15 	./dump/HLBL50u.txt 	Logistic 	0.642982 	
Synonms 	20 	./dump/HLBL50u.txt 	Logistic 	0.643158 	
Synonms 	25 	./dump/HLBL50u.txt 	Logistic 	0.645614 	
Synonms 	50 	./dump/HLBL50u.txt 	Logistic 	0.639825 	
Gender 	1 	./dump/HLBL50u.txt 	Logistic 	0.636068 	
Gender 	2 	./dump/HLBL50u.txt 	Logistic 	0.653646 	
Gender 	3 	./dump/HLBL50u.txt 	Logistic 	0.652344 	
Gender 	5 	./dump/HLBL50u.txt 	Logistic 	0.673828 	
Gender 	10 	./dump/HLBL50u.txt 	Logistic 	0.690104 	
Gender 	15 	./dump/HLBL50u.txt 	Logistic 	0.670573 	
Gender 	20 	./dump/HLBL50u.txt 	Logistic 	0.678385 	
Gender 	25 	./dump/HLBL50u.txt 	Logistic 	0.679688 	
Gender 	50 	./dump/HLBL50u.txt 	Logistic 	0.677734 	
Sentiment 	1 	./dump/HLBL50u.txt 	Logistic 	0.547777 	
Sentiment 	2 	./dump/HLBL50u.txt 	Logistic 	0.561978 	
Sentiment 	3 	./dump/HLBL50u.txt 	Logistic 	0.578849 	
Sentiment 	5 	./dump/HLBL50u.txt 	Logistic 	0.622451 	
Sentiment 	10 	./dump/HLBL50u.txt 	Logistic 	0.660206 	
Sentiment 	15 	./dump/HLBL50u.txt 	Logistic 	0.674240 	
Sentiment 	20 	./dump/HLBL50u.txt 	Logistic 	0.679418 	
Sentiment 	25 	./dump/HLBL50u.txt 	Logistic 	0.687773 	
Sentiment 	50 	./dump/HLBL50u.txt 	Logistic 	0.698462 	
Plural 	1 	./dump/HLBL50u.txt 	Logistic 	0.626383 	
Plural 	2 	./dump/HLBL50u.txt 	Logistic 	0.686745 	
Plural 	3 	./dump/HLBL50u.txt 	Logistic 	0.685091 	
Plural 	5 	./dump/HLBL50u.txt 	Logistic 	0.762244 	
Plural 	10 	./dump/HLBL50u.txt 	Logistic 	0.774392 	
Plural 	15 	./dump/HLBL50u.txt 	Logistic 	0.781135 	
Plural 	20 	./dump/HLBL50u.txt 	Logistic 	0.784251 	
Plural 	25 	./dump/HLBL50u.txt 	Logistic 	0.788894 	
Plural 	50 	./dump/HLBL50u.txt 	Logistic 	0.801552 	
UK/US/1 	1 	./dump/CW50u.txt 	Logistic 	0.553738 	
UK/US/1 	2 	./dump/CW50u.txt 	Logistic 	0.547897 	
UK/US/1 	3 	./dump/CW50u.txt 	Logistic 	0.544393 	
UK/US/1 	5 	./dump/CW50u.txt 	Logistic 	0.586449 	
UK/US/1 	10 	./dump/CW50u.txt 	Logistic 	0.583723 	
UK/US/1 	15 	./dump/CW50u.txt 	Logistic 	0.587227 	
UK/US/1 	20 	./dump/CW50u.txt 	Logistic 	0.573209 	
UK/US/1 	25 	./dump/CW50u.txt 	Logistic 	0.575545 	
UK/US/1 	50 	./dump/CW50u.txt 	Logistic 	0.573988 	
UK/US/2 	1 	./dump/CW50u.txt 	Logistic 	0.475980 	
UK/US/2 	2 	./dump/CW50u.txt 	Logistic 	0.491176 	
UK/US/2 	3 	./dump/CW50u.txt 	Logistic 	0.476471 	
UK/US/2 	5 	./dump/CW50u.txt 	Logistic 	0.768137 	
UK/US/2 	10 	./dump/CW50u.txt 	Logistic 	0.762745 	
UK/US/2 	15 	./dump/CW50u.txt 	Logistic 	0.756373 	
UK/US/2 	20 	./dump/CW50u.txt 	Logistic 	0.761765 	
UK/US/2 	25 	./dump/CW50u.txt 	Logistic 	0.766176 	
UK/US/2 	50 	./dump/CW50u.txt 	Logistic 	0.765196 	
Synonms 	1 	./dump/CW50u.txt 	Logistic 	0.524069 	
Synonms 	2 	./dump/CW50u.txt 	Logistic 	0.529691 	
Synonms 	3 	./dump/CW50u.txt 	Logistic 	0.531799 	
Synonms 	5 	./dump/CW50u.txt 	Logistic 	0.637737 	
Synonms 	10 	./dump/CW50u.txt 	Logistic 	0.651089 	
Synonms 	15 	./dump/CW50u.txt 	Logistic 	0.654954 	
Synonms 	20 	./dump/CW50u.txt 	Logistic 	0.660752 	
Synonms 	25 	./dump/CW50u.txt 	Logistic 	0.661103 	
Synonms 	50 	./dump/CW50u.txt 	Logistic 	0.671996 	
Gender 	1 	./dump/CW50u.txt 	Logistic 	0.672937 	
Gender 	2 	./dump/CW50u.txt 	Logistic 	0.685978 	
Gender 	3 	./dump/CW50u.txt 	Logistic 	0.697655 	
Gender 	5 	./dump/CW50u.txt 	Logistic 	0.702870 	
Gender 	10 	./dump/CW50u.txt 	Logistic 	0.705469 	
Gender 	15 	./dump/CW50u.txt 	Logistic 	0.694374 	
Gender 	20 	./dump/CW50u.txt 	Logistic 	0.711967 	
Gender 	25 	./dump/CW50u.txt 	Logistic 	0.706105 	
Gender 	50 	./dump/CW50u.txt 	Logistic 	0.701574 	
Sentiment 	1 	./dump/CW50u.txt 	Logistic 	0.510530 	
Sentiment 	2 	./dump/CW50u.txt 	Logistic 	0.513374 	
Sentiment 	3 	./dump/CW50u.txt 	Logistic 	0.567536 	
Sentiment 	5 	./dump/CW50u.txt 	Logistic 	0.620028 	
Sentiment 	10 	./dump/CW50u.txt 	Logistic 	0.660315 	
Sentiment 	15 	./dump/CW50u.txt 	Logistic 	0.667000 	
Sentiment 	20 	./dump/CW50u.txt 	Logistic 	0.683717 	
Sentiment 	25 	./dump/CW50u.txt 	Logistic 	0.670679 	
Sentiment 	50 	./dump/CW50u.txt 	Logistic 	0.681382 	
Plural 	1 	./dump/CW50u.txt 	Logistic 	0.573453 	
Plural 	2 	./dump/CW50u.txt 	Logistic 	0.787875 	
Plural 	3 	./dump/CW50u.txt 	Logistic 	0.864007 	
Plural 	5 	./dump/CW50u.txt 	Logistic 	0.865794 	
Plural 	10 	./dump/CW50u.txt 	Logistic 	0.871666 	
Plural 	15 	./dump/CW50u.txt 	Logistic 	0.874474 	
Plural 	20 	./dump/CW50u.txt 	Logistic 	0.875559 	
Plural 	25 	./dump/CW50u.txt 	Logistic 	0.875176 	
Plural 	50 	./dump/CW50u.txt 	Logistic 	0.879962 	
UK/US/1 	1 	./dump/nbl.txt 	Logistic 	0.524512 	
UK/US/1 	2 	./dump/nbl.txt 	Logistic 	0.525380 	
UK/US/1 	3 	./dump/nbl.txt 	Logistic 	0.535894 	
UK/US/1 	5 	./dump/nbl.txt 	Logistic 	0.544663 	
UK/US/1 	10 	./dump/nbl.txt 	Logistic 	0.554303 	
UK/US/1 	15 	./dump/nbl.txt 	Logistic 	0.586692 	
UK/US/1 	20 	./dump/nbl.txt 	Logistic 	0.569197 	
UK/US/1 	25 	./dump/nbl.txt 	Logistic 	0.570059 	
UK/US/1 	50 	./dump/nbl.txt 	Logistic 	0.553392 	
UK/US/2 	1 	./dump/nbl.txt 	Logistic 	0.450820 	
UK/US/2 	2 	./dump/nbl.txt 	Logistic 	0.462090 	
UK/US/2 	3 	./dump/nbl.txt 	Logistic 	0.478484 	
UK/US/2 	5 	./dump/nbl.txt 	Logistic 	0.454918 	
UK/US/2 	10 	./dump/nbl.txt 	Logistic 	0.442623 	
UK/US/2 	15 	./dump/nbl.txt 	Logistic 	0.424180 	
UK/US/2 	20 	./dump/nbl.txt 	Logistic 	0.838115 	
UK/US/2 	25 	./dump/nbl.txt 	Logistic 	0.830943 	
UK/US/2 	50 	./dump/nbl.txt 	Logistic 	0.866803 	
Synonms 	1 	./dump/nbl.txt 	Logistic 	0.507299 	
Synonms 	2 	./dump/nbl.txt 	Logistic 	0.603832 	
Synonms 	3 	./dump/nbl.txt 	Logistic 	0.618978 	
Synonms 	5 	./dump/nbl.txt 	Logistic 	0.694343 	
Synonms 	10 	./dump/nbl.txt 	Logistic 	0.698723 	
Synonms 	15 	./dump/nbl.txt 	Logistic 	0.712226 	
Synonms 	20 	./dump/nbl.txt 	Logistic 	0.704380 	
Synonms 	25 	./dump/nbl.txt 	Logistic 	0.721168 	
Synonms 	50 	./dump/nbl.txt 	Logistic 	0.730292 	
Gender 	1 	./dump/nbl.txt 	Logistic 	0.580177 	
Gender 	2 	./dump/nbl.txt 	Logistic 	0.669823 	
Gender 	3 	./dump/nbl.txt 	Logistic 	0.713384 	
Gender 	5 	./dump/nbl.txt 	Logistic 	0.817551 	
Gender 	10 	./dump/nbl.txt 	Logistic 	0.868687 	
Gender 	15 	./dump/nbl.txt 	Logistic 	0.866162 	
Gender 	20 	./dump/nbl.txt 	Logistic 	0.880051 	
Gender 	25 	./dump/nbl.txt 	Logistic 	0.889520 	
Gender 	50 	./dump/nbl.txt 	Logistic 	0.899621 	
Sentiment 	1 	./dump/nbl.txt 	Logistic 	0.503347 	
Sentiment 	2 	./dump/nbl.txt 	Logistic 	0.571175 	
Sentiment 	3 	./dump/nbl.txt 	Logistic 	0.557806 	
Sentiment 	5 	./dump/nbl.txt 	Logistic 	0.633308 	
Sentiment 	10 	./dump/nbl.txt 	Logistic 	0.790013 	
Sentiment 	15 	./dump/nbl.txt 	Logistic 	0.793944 	
Sentiment 	20 	./dump/nbl.txt 	Logistic 	0.797087 	
Sentiment 	25 	./dump/nbl.txt 	Logistic 	0.811838 	
Sentiment 	50 	./dump/nbl.txt 	Logistic 	0.813016 	
Plural 	1 	./dump/nbl.txt 	Logistic 	0.905469 	
Plural 	2 	./dump/nbl.txt 	Logistic 	0.949643 	
Plural 	3 	./dump/nbl.txt 	Logistic 	0.951498 	
Plural 	5 	./dump/nbl.txt 	Logistic 	0.956307 	
Plural 	10 	./dump/nbl.txt 	Logistic 	0.966200 	
Plural 	15 	./dump/nbl.txt 	Logistic 	0.971146 	
Plural 	20 	./dump/nbl.txt 	Logistic 	0.972039 	
Plural 	25 	./dump/nbl.txt 	Logistic 	0.971489 	
Plural 	50 	./dump/nbl.txt 	Logistic 	0.972383 	
UK/US/1 	1 	./dump/senna.txt 	LSVM 	0.485333 	
UK/US/1 	2 	./dump/senna.txt 	LSVM 	0.488896 	
UK/US/1 	3 	./dump/senna.txt 	LSVM 	0.632000 	
UK/US/1 	5 	./dump/senna.txt 	LSVM 	0.660458 	
UK/US/1 	10 	./dump/senna.txt 	LSVM 	0.680441 	
UK/US/1 	15 	./dump/senna.txt 	LSVM 	0.689791 	
UK/US/1 	20 	./dump/senna.txt 	LSVM 	0.699987 	
UK/US/1 	25 	./dump/senna.txt 	LSVM 	0.694225 	
UK/US/1 	50 	./dump/senna.txt 	LSVM 	0.696443 	
UK/US/2 	1 	./dump/senna.txt 	LSVM 	0.497086 	
UK/US/2 	2 	./dump/senna.txt 	LSVM 	0.474942 	
UK/US/2 	3 	./dump/senna.txt 	LSVM 	0.516317 	
UK/US/2 	5 	./dump/senna.txt 	LSVM 	0.465035 	
UK/US/2 	10 	./dump/senna.txt 	LSVM 	0.486597 	
UK/US/2 	15 	./dump/senna.txt 	LSVM 	0.625874 	
UK/US/2 	20 	./dump/senna.txt 	LSVM 	0.632284 	
UK/US/2 	25 	./dump/senna.txt 	LSVM 	0.629371 	
UK/US/2 	50 	./dump/senna.txt 	LSVM 	0.856643 	
Synonms 	1 	./dump/senna.txt 	LSVM 	0.613968 	
Synonms 	2 	./dump/senna.txt 	LSVM 	0.609251 	
Synonms 	3 	./dump/senna.txt 	LSVM 	0.641662 	
Synonms 	5 	./dump/senna.txt 	LSVM 	0.695222 	
Synonms 	10 	./dump/senna.txt 	LSVM 	0.694157 	
Synonms 	15 	./dump/senna.txt 	LSVM 	0.702526 	
Synonms 	20 	./dump/senna.txt 	LSVM 	0.705417 	
Synonms 	25 	./dump/senna.txt 	LSVM 	0.718046 	
Synonms 	50 	./dump/senna.txt 	LSVM 	0.724893 	
Gender 	1 	./dump/senna.txt 	LSVM 	0.577206 	
Gender 	2 	./dump/senna.txt 	LSVM 	0.677083 	
Gender 	3 	./dump/senna.txt 	LSVM 	0.689951 	
Gender 	5 	./dump/senna.txt 	LSVM 	0.780637 	
Gender 	10 	./dump/senna.txt 	LSVM 	0.842525 	
Gender 	15 	./dump/senna.txt 	LSVM 	0.858456 	
Gender 	20 	./dump/senna.txt 	LSVM 	0.853554 	
Gender 	25 	./dump/senna.txt 	LSVM 	0.859681 	
Gender 	50 	./dump/senna.txt 	LSVM 	0.858456 	
Sentiment 	1 	./dump/senna.txt 	LSVM 	0.536176 	
Sentiment 	2 	./dump/senna.txt 	LSVM 	0.607397 	
Sentiment 	3 	./dump/senna.txt 	LSVM 	0.704134 	
Sentiment 	5 	./dump/senna.txt 	LSVM 	0.733366 	
Sentiment 	10 	./dump/senna.txt 	LSVM 	0.793605 	
Sentiment 	15 	./dump/senna.txt 	LSVM 	0.798450 	
Sentiment 	20 	./dump/senna.txt 	LSVM 	0.801841 	
Sentiment 	25 	./dump/senna.txt 	LSVM 	0.800549 	
Sentiment 	50 	./dump/senna.txt 	LSVM 	0.812177 	
Plural 	1 	./dump/senna.txt 	LSVM 	0.887995 	
Plural 	2 	./dump/senna.txt 	LSVM 	0.905835 	
Plural 	3 	./dump/senna.txt 	LSVM 	0.912338 	
Plural 	5 	./dump/senna.txt 	LSVM 	0.921733 	
Plural 	10 	./dump/senna.txt 	LSVM 	0.933836 	
Plural 	15 	./dump/senna.txt 	LSVM 	0.940159 	
Plural 	20 	./dump/senna.txt 	LSVM 	0.943275 	
Plural 	25 	./dump/senna.txt 	LSVM 	0.946030 	
Plural 	50 	./dump/senna.txt 	LSVM 	0.949146 	
UK/US/1 	1 	./dump/HLBL50u.txt 	LSVM 	0.487965 	
UK/US/1 	2 	./dump/HLBL50u.txt 	LSVM 	0.524822 	
UK/US/1 	3 	./dump/HLBL50u.txt 	LSVM 	0.525596 	
UK/US/1 	5 	./dump/HLBL50u.txt 	LSVM 	0.534532 	
UK/US/1 	10 	./dump/HLBL50u.txt 	LSVM 	0.551600 	
UK/US/1 	15 	./dump/HLBL50u.txt 	LSVM 	0.552367 	
UK/US/1 	20 	./dump/HLBL50u.txt 	LSVM 	0.549651 	
UK/US/1 	25 	./dump/HLBL50u.txt 	LSVM 	0.555068 	
UK/US/1 	50 	./dump/HLBL50u.txt 	LSVM 	0.544216 	
UK/US/2 	1 	./dump/HLBL50u.txt 	LSVM 	0.487792 	
UK/US/2 	2 	./dump/HLBL50u.txt 	LSVM 	0.481958 	
UK/US/2 	3 	./dump/HLBL50u.txt 	LSVM 	0.477549 	
UK/US/2 	5 	./dump/HLBL50u.txt 	LSVM 	0.467813 	
UK/US/2 	10 	./dump/HLBL50u.txt 	LSVM 	0.466342 	
UK/US/2 	15 	./dump/HLBL50u.txt 	LSVM 	0.439999 	
UK/US/2 	20 	./dump/HLBL50u.txt 	LSVM 	0.513668 	
UK/US/2 	25 	./dump/HLBL50u.txt 	LSVM 	0.687821 	
UK/US/2 	50 	./dump/HLBL50u.txt 	LSVM 	0.693181 	
Synonms 	1 	./dump/HLBL50u.txt 	LSVM 	0.544912 	
Synonms 	2 	./dump/HLBL50u.txt 	LSVM 	0.605439 	
Synonms 	3 	./dump/HLBL50u.txt 	LSVM 	0.621754 	
Synonms 	5 	./dump/HLBL50u.txt 	LSVM 	0.618947 	
Synonms 	10 	./dump/HLBL50u.txt 	LSVM 	0.636842 	
Synonms 	15 	./dump/HLBL50u.txt 	LSVM 	0.642632 	
Synonms 	20 	./dump/HLBL50u.txt 	LSVM 	0.633333 	
Synonms 	25 	./dump/HLBL50u.txt 	LSVM 	0.647895 	
Synonms 	50 	./dump/HLBL50u.txt 	LSVM 	0.648246 	
Gender 	1 	./dump/HLBL50u.txt 	LSVM 	0.639974 	
Gender 	2 	./dump/HLBL50u.txt 	LSVM 	0.667318 	
Gender 	3 	./dump/HLBL50u.txt 	LSVM 	0.660156 	
Gender 	5 	./dump/HLBL50u.txt 	LSVM 	0.669271 	
Gender 	10 	./dump/HLBL50u.txt 	LSVM 	0.673828 	
Gender 	15 	./dump/HLBL50u.txt 	LSVM 	0.660156 	
Gender 	20 	./dump/HLBL50u.txt 	LSVM 	0.688151 	
Gender 	25 	./dump/HLBL50u.txt 	LSVM 	0.682943 	
Gender 	50 	./dump/HLBL50u.txt 	LSVM 	0.683594 	
Sentiment 	1 	./dump/HLBL50u.txt 	LSVM 	0.548781 	
Sentiment 	2 	./dump/HLBL50u.txt 	LSVM 	0.567324 	
Sentiment 	3 	./dump/HLBL50u.txt 	LSVM 	0.577013 	
Sentiment 	5 	./dump/HLBL50u.txt 	LSVM 	0.628465 	
Sentiment 	10 	./dump/HLBL50u.txt 	LSVM 	0.653694 	
Sentiment 	15 	./dump/HLBL50u.txt 	LSVM 	0.667221 	
Sentiment 	20 	./dump/HLBL50u.txt 	LSVM 	0.687770 	
Sentiment 	25 	./dump/HLBL50u.txt 	LSVM 	0.686938 	
Sentiment 	50 	./dump/HLBL50u.txt 	LSVM 	0.703308 	
Plural 	1 	./dump/HLBL50u.txt 	LSVM 	0.626892 	
Plural 	2 	./dump/HLBL50u.txt 	LSVM 	0.688081 	
Plural 	3 	./dump/HLBL50u.txt 	LSVM 	0.686936 	
Plural 	5 	./dump/HLBL50u.txt 	LSVM 	0.760272 	
Plural 	10 	./dump/HLBL50u.txt 	LSVM 	0.775347 	
Plural 	15 	./dump/HLBL50u.txt 	LSVM 	0.782407 	
Plural 	20 	./dump/HLBL50u.txt 	LSVM 	0.785588 	
Plural 	25 	./dump/HLBL50u.txt 	LSVM 	0.790485 	
Plural 	50 	./dump/HLBL50u.txt 	LSVM 	0.801043 	
UK/US/1 	1 	./dump/CW50u.txt 	LSVM 	0.552570 	
UK/US/1 	2 	./dump/CW50u.txt 	LSVM 	0.555685 	
UK/US/1 	3 	./dump/CW50u.txt 	LSVM 	0.543224 	
UK/US/1 	5 	./dump/CW50u.txt 	LSVM 	0.587227 	
UK/US/1 	10 	./dump/CW50u.txt 	LSVM 	0.575545 	
UK/US/1 	15 	./dump/CW50u.txt 	LSVM 	0.581776 	
UK/US/1 	20 	./dump/CW50u.txt 	LSVM 	0.582555 	
UK/US/1 	25 	./dump/CW50u.txt 	LSVM 	0.567368 	
UK/US/1 	50 	./dump/CW50u.txt 	LSVM 	0.581386 	
UK/US/2 	1 	./dump/CW50u.txt 	LSVM 	0.493627 	
UK/US/2 	2 	./dump/CW50u.txt 	LSVM 	0.492157 	
UK/US/2 	3 	./dump/CW50u.txt 	LSVM 	0.496078 	
UK/US/2 	5 	./dump/CW50u.txt 	LSVM 	0.768627 	
UK/US/2 	10 	./dump/CW50u.txt 	LSVM 	0.763235 	
UK/US/2 	15 	./dump/CW50u.txt 	LSVM 	0.750980 	
UK/US/2 	20 	./dump/CW50u.txt 	LSVM 	0.757353 	
UK/US/2 	25 	./dump/CW50u.txt 	LSVM 	0.764706 	
UK/US/2 	50 	./dump/CW50u.txt 	LSVM 	0.754412 	
Synonms 	1 	./dump/CW50u.txt 	LSVM 	0.523190 	
Synonms 	2 	./dump/CW50u.txt 	LSVM 	0.518623 	
Synonms 	3 	./dump/CW50u.txt 	LSVM 	0.533204 	
Synonms 	5 	./dump/CW50u.txt 	LSVM 	0.634048 	
Synonms 	10 	./dump/CW50u.txt 	LSVM 	0.654779 	
Synonms 	15 	./dump/CW50u.txt 	LSVM 	0.649157 	
Synonms 	20 	./dump/CW50u.txt 	LSVM 	0.655481 	
Synonms 	25 	./dump/CW50u.txt 	LSVM 	0.655833 	
Synonms 	50 	./dump/CW50u.txt 	LSVM 	0.669712 	
Gender 	1 	./dump/CW50u.txt 	LSVM 	0.681401 	
Gender 	2 	./dump/CW50u.txt 	LSVM 	0.693745 	
Gender 	3 	./dump/CW50u.txt 	LSVM 	0.687290 	
Gender 	5 	./dump/CW50u.txt 	LSVM 	0.721029 	
Gender 	10 	./dump/CW50u.txt 	LSVM 	0.703497 	
Gender 	15 	./dump/CW50u.txt 	LSVM 	0.701562 	
Gender 	20 	./dump/CW50u.txt 	LSVM 	0.713249 	
Gender 	25 	./dump/CW50u.txt 	LSVM 	0.706111 	
Gender 	50 	./dump/CW50u.txt 	LSVM 	0.709343 	
Sentiment 	1 	./dump/CW50u.txt 	LSVM 	0.494145 	
Sentiment 	2 	./dump/CW50u.txt 	LSVM 	0.511536 	
Sentiment 	3 	./dump/CW50u.txt 	LSVM 	0.571215 	
Sentiment 	5 	./dump/CW50u.txt 	LSVM 	0.611836 	
Sentiment 	10 	./dump/CW50u.txt 	LSVM 	0.662821 	
Sentiment 	15 	./dump/CW50u.txt 	LSVM 	0.672184 	
Sentiment 	20 	./dump/CW50u.txt 	LSVM 	0.679542 	
Sentiment 	25 	./dump/CW50u.txt 	LSVM 	0.671180 	
Sentiment 	50 	./dump/CW50u.txt 	LSVM 	0.681542 	
Plural 	1 	./dump/CW50u.txt 	LSVM 	0.571475 	
Plural 	2 	./dump/CW50u.txt 	LSVM 	0.787046 	
Plural 	3 	./dump/CW50u.txt 	LSVM 	0.863114 	
Plural 	5 	./dump/CW50u.txt 	LSVM 	0.862859 	
Plural 	10 	./dump/CW50u.txt 	LSVM 	0.872495 	
Plural 	15 	./dump/CW50u.txt 	LSVM 	0.875686 	
Plural 	20 	./dump/CW50u.txt 	LSVM 	0.876771 	
Plural 	25 	./dump/CW50u.txt 	LSVM 	0.876005 	
Plural 	50 	./dump/CW50u.txt 	LSVM 	0.878366 	
UK/US/1 	1 	./dump/nbl.txt 	LSVM 	0.492124 	
UK/US/1 	2 	./dump/nbl.txt 	LSVM 	0.541148 	
UK/US/1 	3 	./dump/nbl.txt 	LSVM 	0.547261 	
UK/US/1 	5 	./dump/nbl.txt 	LSVM 	0.554276 	
UK/US/1 	10 	./dump/nbl.txt 	LSVM 	0.561311 	
UK/US/1 	15 	./dump/nbl.txt 	LSVM 	0.582309 	
UK/US/1 	20 	./dump/nbl.txt 	LSVM 	0.575350 	
UK/US/1 	25 	./dump/nbl.txt 	LSVM 	0.588431 	
UK/US/1 	50 	./dump/nbl.txt 	LSVM 	0.581432 	
UK/US/2 	1 	./dump/nbl.txt 	LSVM 	0.464139 	
UK/US/2 	2 	./dump/nbl.txt 	LSVM 	0.476434 	
UK/US/2 	3 	./dump/nbl.txt 	LSVM 	0.479508 	
UK/US/2 	5 	./dump/nbl.txt 	LSVM 	0.442623 	
UK/US/2 	10 	./dump/nbl.txt 	LSVM 	0.463115 	
UK/US/2 	15 	./dump/nbl.txt 	LSVM 	0.422131 	
UK/US/2 	20 	./dump/nbl.txt 	LSVM 	0.827869 	
UK/US/2 	25 	./dump/nbl.txt 	LSVM 	0.828893 	
UK/US/2 	50 	./dump/nbl.txt 	LSVM 	0.853484 	
Synonms 	1 	./dump/nbl.txt 	LSVM 	0.503832 	
Synonms 	2 	./dump/nbl.txt 	LSVM 	0.614051 	
Synonms 	3 	./dump/nbl.txt 	LSVM 	0.612956 	
Synonms 	5 	./dump/nbl.txt 	LSVM 	0.700182 	
Synonms 	10 	./dump/nbl.txt 	LSVM 	0.699635 	
Synonms 	15 	./dump/nbl.txt 	LSVM 	0.707847 	
Synonms 	20 	./dump/nbl.txt 	LSVM 	0.703650 	
Synonms 	25 	./dump/nbl.txt 	LSVM 	0.712044 	
Synonms 	50 	./dump/nbl.txt 	LSVM 	0.729197 	
Gender 	1 	./dump/nbl.txt 	LSVM 	0.573232 	
Gender 	2 	./dump/nbl.txt 	LSVM 	0.679293 	
Gender 	3 	./dump/nbl.txt 	LSVM 	0.708965 	
Gender 	5 	./dump/nbl.txt 	LSVM 	0.816288 	
Gender 	10 	./dump/nbl.txt 	LSVM 	0.868687 	
Gender 	15 	./dump/nbl.txt 	LSVM 	0.877525 	
Gender 	20 	./dump/nbl.txt 	LSVM 	0.884470 	
Gender 	25 	./dump/nbl.txt 	LSVM 	0.895833 	
Gender 	50 	./dump/nbl.txt 	LSVM 	0.893308 	
Sentiment 	1 	./dump/nbl.txt 	LSVM 	0.495088 	
Sentiment 	2 	./dump/nbl.txt 	LSVM 	0.572944 	
Sentiment 	3 	./dump/nbl.txt 	LSVM 	0.559574 	
Sentiment 	5 	./dump/nbl.txt 	LSVM 	0.636255 	
Sentiment 	10 	./dump/nbl.txt 	LSVM 	0.787651 	
Sentiment 	15 	./dump/nbl.txt 	LSVM 	0.793746 	
Sentiment 	20 	./dump/nbl.txt 	LSVM 	0.794339 	
Sentiment 	25 	./dump/nbl.txt 	LSVM 	0.812819 	
Sentiment 	50 	./dump/nbl.txt 	LSVM 	0.817735 	
Plural 	1 	./dump/nbl.txt 	LSVM 	0.907117 	
Plural 	2 	./dump/nbl.txt 	LSVM 	0.949093 	
Plural 	3 	./dump/nbl.txt 	LSVM 	0.951085 	
Plural 	5 	./dump/nbl.txt 	LSVM 	0.956375 	
Plural 	10 	./dump/nbl.txt 	LSVM 	0.967436 	
Plural 	15 	./dump/nbl.txt 	LSVM 	0.971489 	
Plural 	20 	./dump/nbl.txt 	LSVM 	0.972108 	
Plural 	25 	./dump/nbl.txt 	LSVM 	0.972932 	
Plural 	50 	./dump/nbl.txt 	LSVM 	0.971902 	
UK/US/1 	1 	./dump/senna.txt 	KSVM 	0.502218 	
UK/US/1 	2 	./dump/senna.txt 	KSVM 	0.506217 	
UK/US/1 	3 	./dump/senna.txt 	KSVM 	0.645334 	
UK/US/1 	5 	./dump/senna.txt 	KSVM 	0.675994 	
UK/US/1 	10 	./dump/senna.txt 	KSVM 	0.692883 	
UK/US/1 	15 	./dump/senna.txt 	KSVM 	0.688452 	
UK/US/1 	20 	./dump/senna.txt 	KSVM 	0.704887 	
UK/US/1 	25 	./dump/senna.txt 	KSVM 	0.707996 	
UK/US/1 	50 	./dump/senna.txt 	KSVM 	0.707117 	
UK/US/2 	1 	./dump/senna.txt 	KSVM 	0.458042 	
UK/US/2 	2 	./dump/senna.txt 	KSVM 	0.458625 	
UK/US/2 	3 	./dump/senna.txt 	KSVM 	0.453380 	
UK/US/2 	5 	./dump/senna.txt 	KSVM 	0.431235 	
UK/US/2 	10 	./dump/senna.txt 	KSVM 	0.368298 	
UK/US/2 	15 	./dump/senna.txt 	KSVM 	0.499417 	
UK/US/2 	20 	./dump/senna.txt 	KSVM 	0.459790 	
UK/US/2 	25 	./dump/senna.txt 	KSVM 	0.427739 	
UK/US/2 	50 	./dump/senna.txt 	KSVM 	0.709207 	
Synonms 	1 	./dump/senna.txt 	KSVM 	0.614425 	
Synonms 	2 	./dump/senna.txt 	KSVM 	0.626141 	
Synonms 	3 	./dump/senna.txt 	KSVM 	0.745131 	
Synonms 	5 	./dump/senna.txt 	KSVM 	0.808125 	
Synonms 	10 	./dump/senna.txt 	KSVM 	0.787127 	
Synonms 	15 	./dump/senna.txt 	KSVM 	0.802800 	
Synonms 	20 	./dump/senna.txt 	KSVM 	0.796713 	
Synonms 	25 	./dump/senna.txt 	KSVM 	0.802191 	
Synonms 	50 	./dump/senna.txt 	KSVM 	0.810408 	
Gender 	1 	./dump/senna.txt 	KSVM 	0.582721 	
Gender 	2 	./dump/senna.txt 	KSVM 	0.728554 	
Gender 	3 	./dump/senna.txt 	KSVM 	0.764093 	
Gender 	5 	./dump/senna.txt 	KSVM 	0.811887 	
Gender 	10 	./dump/senna.txt 	KSVM 	0.871936 	
Gender 	15 	./dump/senna.txt 	KSVM 	0.881740 	
Gender 	20 	./dump/senna.txt 	KSVM 	0.885417 	
Gender 	25 	./dump/senna.txt 	KSVM 	0.878676 	
Gender 	50 	./dump/senna.txt 	KSVM 	0.892770 	
Sentiment 	1 	./dump/senna.txt 	KSVM 	0.561854 	
Sentiment 	2 	./dump/senna.txt 	KSVM 	0.657784 	
Sentiment 	3 	./dump/senna.txt 	KSVM 	0.776970 	
Sentiment 	5 	./dump/senna.txt 	KSVM 	0.817668 	
Sentiment 	10 	./dump/senna.txt 	KSVM 	0.882590 	
Sentiment 	15 	./dump/senna.txt 	KSVM 	0.891957 	
Sentiment 	20 	./dump/senna.txt 	KSVM 	0.893411 	
Sentiment 	25 	./dump/senna.txt 	KSVM 	0.894703 	
Sentiment 	50 	./dump/senna.txt 	KSVM 	0.898256 	
Plural 	1 	./dump/senna.txt 	KSVM 	0.805424 	
Plural 	2 	./dump/senna.txt 	KSVM 	0.899323 	
Plural 	3 	./dump/senna.txt 	KSVM 	0.909827 	
Plural 	5 	./dump/senna.txt 	KSVM 	0.920339 	
Plural 	10 	./dump/senna.txt 	KSVM 	0.930504 	
Plural 	15 	./dump/senna.txt 	KSVM 	0.936272 	
Plural 	20 	./dump/senna.txt 	KSVM 	0.946780 	
Plural 	25 	./dump/senna.txt 	KSVM 	0.945424 	
Plural 	50 	./dump/senna.txt 	KSVM 	0.951526 	
UK/US/1 	1 	./dump/HLBL50u.txt 	KSVM 	0.546558 	
UK/US/1 	2 	./dump/HLBL50u.txt 	KSVM 	0.554304 	
UK/US/1 	3 	./dump/HLBL50u.txt 	KSVM 	0.548870 	
UK/US/1 	5 	./dump/HLBL50u.txt 	KSVM 	0.551201 	
UK/US/1 	10 	./dump/HLBL50u.txt 	KSVM 	0.554688 	
UK/US/1 	15 	./dump/HLBL50u.txt 	KSVM 	0.567882 	
UK/US/1 	20 	./dump/HLBL50u.txt 	KSVM 	0.572147 	
UK/US/1 	25 	./dump/HLBL50u.txt 	KSVM 	0.572142 	
UK/US/1 	50 	./dump/HLBL50u.txt 	KSVM 	0.570203 	
UK/US/2 	1 	./dump/HLBL50u.txt 	KSVM 	0.493653 	
UK/US/2 	2 	./dump/HLBL50u.txt 	KSVM 	0.488282 	
UK/US/2 	3 	./dump/HLBL50u.txt 	KSVM 	0.492188 	
UK/US/2 	5 	./dump/HLBL50u.txt 	KSVM 	0.493165 	
UK/US/2 	10 	./dump/HLBL50u.txt 	KSVM 	0.482423 	
UK/US/2 	15 	./dump/HLBL50u.txt 	KSVM 	0.467288 	
UK/US/2 	20 	./dump/HLBL50u.txt 	KSVM 	0.509766 	
UK/US/2 	25 	./dump/HLBL50u.txt 	KSVM 	0.680495 	
UK/US/2 	50 	./dump/HLBL50u.txt 	KSVM 	0.690236 	
Synonms 	1 	./dump/HLBL50u.txt 	KSVM 	0.554211 	
Synonms 	2 	./dump/HLBL50u.txt 	KSVM 	0.618596 	
Synonms 	3 	./dump/HLBL50u.txt 	KSVM 	0.623860 	
Synonms 	5 	./dump/HLBL50u.txt 	KSVM 	0.641053 	
Synonms 	10 	./dump/HLBL50u.txt 	KSVM 	0.670702 	
Synonms 	15 	./dump/HLBL50u.txt 	KSVM 	0.669298 	
Synonms 	20 	./dump/HLBL50u.txt 	KSVM 	0.678947 	
Synonms 	25 	./dump/HLBL50u.txt 	KSVM 	0.681930 	
Synonms 	50 	./dump/HLBL50u.txt 	KSVM 	0.690877 	
Gender 	1 	./dump/HLBL50u.txt 	KSVM 	0.633464 	
Gender 	2 	./dump/HLBL50u.txt 	KSVM 	0.674479 	
Gender 	3 	./dump/HLBL50u.txt 	KSVM 	0.671224 	
Gender 	5 	./dump/HLBL50u.txt 	KSVM 	0.668620 	
Gender 	10 	./dump/HLBL50u.txt 	KSVM 	0.670573 	
Gender 	15 	./dump/HLBL50u.txt 	KSVM 	0.672526 	
Gender 	20 	./dump/HLBL50u.txt 	KSVM 	0.685547 	
Gender 	25 	./dump/HLBL50u.txt 	KSVM 	0.694010 	
Gender 	50 	./dump/HLBL50u.txt 	KSVM 	0.671875 	
Sentiment 	1 	./dump/HLBL50u.txt 	KSVM 	0.553622 	
Sentiment 	2 	./dump/HLBL50u.txt 	KSVM 	0.572668 	
Sentiment 	3 	./dump/HLBL50u.txt 	KSVM 	0.589374 	
Sentiment 	5 	./dump/HLBL50u.txt 	KSVM 	0.660712 	
Sentiment 	10 	./dump/HLBL50u.txt 	KSVM 	0.743570 	
Sentiment 	15 	./dump/HLBL50u.txt 	KSVM 	0.788843 	
Sentiment 	20 	./dump/HLBL50u.txt 	KSVM 	0.823756 	
Sentiment 	25 	./dump/HLBL50u.txt 	KSVM 	0.821249 	
Sentiment 	50 	./dump/HLBL50u.txt 	KSVM 	0.843300 	
Plural 	1 	./dump/HLBL50u.txt 	KSVM 	0.621899 	
Plural 	2 	./dump/HLBL50u.txt 	KSVM 	0.697380 	
Plural 	3 	./dump/HLBL50u.txt 	KSVM 	0.730329 	
Plural 	5 	./dump/HLBL50u.txt 	KSVM 	0.768253 	
Plural 	10 	./dump/HLBL50u.txt 	KSVM 	0.796247 	
Plural 	15 	./dump/HLBL50u.txt 	KSVM 	0.800495 	
Plural 	20 	./dump/HLBL50u.txt 	KSVM 	0.805100 	
Plural 	25 	./dump/HLBL50u.txt 	KSVM 	0.812909 	
Plural 	50 	./dump/HLBL50u.txt 	KSVM 	0.821049 	
UK/US/1 	1 	./dump/CW50u.txt 	KSVM 	0.541667 	
UK/US/1 	2 	./dump/CW50u.txt 	KSVM 	0.533489 	
UK/US/1 	3 	./dump/CW50u.txt 	KSVM 	0.542056 	
UK/US/1 	5 	./dump/CW50u.txt 	KSVM 	0.582165 	
UK/US/1 	10 	./dump/CW50u.txt 	KSVM 	0.568536 	
UK/US/1 	15 	./dump/CW50u.txt 	KSVM 	0.582165 	
UK/US/1 	20 	./dump/CW50u.txt 	KSVM 	0.592290 	
UK/US/1 	25 	./dump/CW50u.txt 	KSVM 	0.577103 	
UK/US/1 	50 	./dump/CW50u.txt 	KSVM 	0.586059 	
UK/US/2 	1 	./dump/CW50u.txt 	KSVM 	0.488235 	
UK/US/2 	2 	./dump/CW50u.txt 	KSVM 	0.475980 	
UK/US/2 	3 	./dump/CW50u.txt 	KSVM 	0.473039 	
UK/US/2 	5 	./dump/CW50u.txt 	KSVM 	0.748039 	
UK/US/2 	10 	./dump/CW50u.txt 	KSVM 	0.716176 	
UK/US/2 	15 	./dump/CW50u.txt 	KSVM 	0.700490 	
UK/US/2 	20 	./dump/CW50u.txt 	KSVM 	0.719118 	
UK/US/2 	25 	./dump/CW50u.txt 	KSVM 	0.721569 	
UK/US/2 	50 	./dump/CW50u.txt 	KSVM 	0.746569 	
Synonms 	1 	./dump/CW50u.txt 	KSVM 	0.520555 	
Synonms 	2 	./dump/CW50u.txt 	KSVM 	0.519677 	
Synonms 	3 	./dump/CW50u.txt 	KSVM 	0.554814 	
Synonms 	5 	./dump/CW50u.txt 	KSVM 	0.692727 	
Synonms 	10 	./dump/CW50u.txt 	KSVM 	0.731904 	
Synonms 	15 	./dump/CW50u.txt 	KSVM 	0.738229 	
Synonms 	20 	./dump/CW50u.txt 	KSVM 	0.736121 	
Synonms 	25 	./dump/CW50u.txt 	KSVM 	0.730148 	
Synonms 	50 	./dump/CW50u.txt 	KSVM 	0.739986 	
Gender 	1 	./dump/CW50u.txt 	KSVM 	0.680753 	
Gender 	2 	./dump/CW50u.txt 	KSVM 	0.674919 	
Gender 	3 	./dump/CW50u.txt 	KSVM 	0.685317 	
Gender 	5 	./dump/CW50u.txt 	KSVM 	0.697015 	
Gender 	10 	./dump/CW50u.txt 	KSVM 	0.691159 	
Gender 	15 	./dump/CW50u.txt 	KSVM 	0.704821 	
Gender 	20 	./dump/CW50u.txt 	KSVM 	0.704816 	
Gender 	25 	./dump/CW50u.txt 	KSVM 	0.696358 	
Gender 	50 	./dump/CW50u.txt 	KSVM 	0.698317 	
Sentiment 	1 	./dump/CW50u.txt 	KSVM 	0.524575 	
Sentiment 	2 	./dump/CW50u.txt 	KSVM 	0.633401 	
Sentiment 	3 	./dump/CW50u.txt 	KSVM 	0.756603 	
Sentiment 	5 	./dump/CW50u.txt 	KSVM 	0.784018 	
Sentiment 	10 	./dump/CW50u.txt 	KSVM 	0.813609 	
Sentiment 	15 	./dump/CW50u.txt 	KSVM 	0.812104 	
Sentiment 	20 	./dump/CW50u.txt 	KSVM 	0.829650 	
Sentiment 	25 	./dump/CW50u.txt 	KSVM 	0.834171 	
Sentiment 	50 	./dump/CW50u.txt 	KSVM 	0.843197 	
Plural 	1 	./dump/CW50u.txt 	KSVM 	0.548859 	
Plural 	2 	./dump/CW50u.txt 	KSVM 	0.790300 	
Plural 	3 	./dump/CW50u.txt 	KSVM 	0.858060 	
Plural 	5 	./dump/CW50u.txt 	KSVM 	0.866619 	
Plural 	10 	./dump/CW50u.txt 	KSVM 	0.876961 	
Plural 	15 	./dump/CW50u.txt 	KSVM 	0.872325 	
Plural 	20 	./dump/CW50u.txt 	KSVM 	0.876248 	
Plural 	25 	./dump/CW50u.txt 	KSVM 	0.880171 	
Plural 	50 	./dump/CW50u.txt 	KSVM 	0.881241 	
UK/US/1 	1 	./dump/nbl.txt 	KSVM 	0.507867 	
UK/US/1 	2 	./dump/nbl.txt 	KSVM 	0.523614 	
UK/US/1 	3 	./dump/nbl.txt 	KSVM 	0.535916 	
UK/US/1 	5 	./dump/nbl.txt 	KSVM 	0.542958 	
UK/US/1 	10 	./dump/nbl.txt 	KSVM 	0.562201 	
UK/US/1 	15 	./dump/nbl.txt 	KSVM 	0.580567 	
UK/US/1 	20 	./dump/nbl.txt 	KSVM 	0.572657 	
UK/US/1 	25 	./dump/nbl.txt 	KSVM 	0.556018 	
UK/US/1 	50 	./dump/nbl.txt 	KSVM 	0.554257 	
UK/US/2 	1 	./dump/nbl.txt 	KSVM 	0.472336 	
UK/US/2 	2 	./dump/nbl.txt 	KSVM 	0.479508 	
UK/US/2 	3 	./dump/nbl.txt 	KSVM 	0.466189 	
UK/US/2 	5 	./dump/nbl.txt 	KSVM 	0.450820 	
UK/US/2 	10 	./dump/nbl.txt 	KSVM 	0.434426 	
UK/US/2 	15 	./dump/nbl.txt 	KSVM 	0.397541 	
UK/US/2 	20 	./dump/nbl.txt 	KSVM 	0.778689 	
UK/US/2 	25 	./dump/nbl.txt 	KSVM 	0.775615 	
UK/US/2 	50 	./dump/nbl.txt 	KSVM 	0.788934 	
Synonms 	1 	./dump/nbl.txt 	KSVM 	0.549818 	
Synonms 	2 	./dump/nbl.txt 	KSVM 	0.621898 	
Synonms 	3 	./dump/nbl.txt 	KSVM 	0.621533 	
Synonms 	5 	./dump/nbl.txt 	KSVM 	0.734489 	
Synonms 	10 	./dump/nbl.txt 	KSVM 	0.769526 	
Synonms 	15 	./dump/nbl.txt 	KSVM 	0.813686 	
Synonms 	20 	./dump/nbl.txt 	KSVM 	0.800730 	
Synonms 	25 	./dump/nbl.txt 	KSVM 	0.809307 	
Synonms 	50 	./dump/nbl.txt 	KSVM 	0.812956 	
Gender 	1 	./dump/nbl.txt 	KSVM 	0.597222 	
Gender 	2 	./dump/nbl.txt 	KSVM 	0.704545 	
Gender 	3 	./dump/nbl.txt 	KSVM 	0.782197 	
Gender 	5 	./dump/nbl.txt 	KSVM 	0.834596 	
Gender 	10 	./dump/nbl.txt 	KSVM 	0.899621 	
Gender 	15 	./dump/nbl.txt 	KSVM 	0.898990 	
Gender 	20 	./dump/nbl.txt 	KSVM 	0.909091 	
Gender 	25 	./dump/nbl.txt 	KSVM 	0.907197 	
Gender 	50 	./dump/nbl.txt 	KSVM 	0.924874 	
Sentiment 	1 	./dump/nbl.txt 	KSVM 	0.535397 	
Sentiment 	2 	./dump/nbl.txt 	KSVM 	0.593399 	
Sentiment 	3 	./dump/nbl.txt 	KSVM 	0.632522 	
Sentiment 	5 	./dump/nbl.txt 	KSVM 	0.767206 	
Sentiment 	10 	./dump/nbl.txt 	KSVM 	0.877310 	
Sentiment 	15 	./dump/nbl.txt 	KSVM 	0.877504 	
Sentiment 	20 	./dump/nbl.txt 	KSVM 	0.884979 	
Sentiment 	25 	./dump/nbl.txt 	KSVM 	0.898743 	
Sentiment 	50 	./dump/nbl.txt 	KSVM 	0.900905 	
Plural 	1 	./dump/nbl.txt 	KSVM 	0.889894 	
Plural 	2 	./dump/nbl.txt 	KSVM 	0.947210 	
Plural 	3 	./dump/nbl.txt 	KSVM 	0.949849 	
Plural 	5 	./dump/nbl.txt 	KSVM 	0.957014 	
Plural 	10 	./dump/nbl.txt 	KSVM 	0.973605 	
Plural 	15 	./dump/nbl.txt 	KSVM 	0.970588 	
Plural 	20 	./dump/nbl.txt 	KSVM 	0.970965 	
Plural 	25 	./dump/nbl.txt 	KSVM 	0.971719 	
Plural 	50 	./dump/nbl.txt 	KSVM 	0.973605 	


==> results/pca_huang_all.txt <==
UK/US/1	1	./dump/senna.txt	LSVM	0.505839
UK/US/1	2	./dump/senna.txt	LSVM	0.622611
UK/US/1	3	./dump/senna.txt	LSVM	0.636412
UK/US/1	5	./dump/senna.txt	LSVM	0.682059
UK/US/1	10	./dump/senna.txt	LSVM	0.691083
UK/US/1	15	./dump/senna.txt	LSVM	0.709130
UK/US/1	20	./dump/senna.txt	LSVM	0.719214
UK/US/1	25	./dump/senna.txt	LSVM	0.727176
UK/US/1	50	./dump/senna.txt	LSVM	0.719214
UK/US/2	1	./dump/senna.txt	LSVM	0.488652
UK/US/2	2	./dump/senna.txt	LSVM	0.482973
UK/US/2	3	./dump/senna.txt	LSVM	0.504263
UK/US/2	5	./dump/senna.txt	LSVM	0.474464
UK/US/2	10	./dump/senna.txt	LSVM	0.673736
UK/US/2	15	./dump/senna.txt	LSVM	0.665992
UK/US/2	20	./dump/senna.txt	LSVM	0.636873
UK/US/2	25	./dump/senna.txt	LSVM	0.875893
UK/US/2	50	./dump/senna.txt	LSVM	0.882984
Synonms	1	./dump/senna.txt	LSVM	0.604530
Synonms	2	./dump/senna.txt	LSVM	0.613415
Synonms	3	./dump/senna.txt	LSVM	0.646690
Synonms	5	./dump/senna.txt	LSVM	0.683798
Synonms	10	./dump/senna.txt	LSVM	0.681882
Synonms	15	./dump/senna.txt	LSVM	0.689199
Synonms	20	./dump/senna.txt	LSVM	0.710279
Synonms	25	./dump/senna.txt	LSVM	0.706098
Synonms	50	./dump/senna.txt	LSVM	0.721777
Gender	1	./dump/senna.txt	LSVM	0.579427
Gender	2	./dump/senna.txt	LSVM	0.645182
Gender	3	./dump/senna.txt	LSVM	0.717448
Gender	5	./dump/senna.txt	LSVM	0.763021
Gender	10	./dump/senna.txt	LSVM	0.839193
Gender	15	./dump/senna.txt	LSVM	0.852214
Gender	20	./dump/senna.txt	LSVM	0.854818
Gender	25	./dump/senna.txt	LSVM	0.851562
Gender	50	./dump/senna.txt	LSVM	0.852214
Sentiment	1	./dump/senna.txt	LSVM	0.533664
Sentiment	2	./dump/senna.txt	LSVM	0.599506
Sentiment	3	./dump/senna.txt	LSVM	0.714262
Sentiment	5	./dump/senna.txt	LSVM	0.739800
Sentiment	10	./dump/senna.txt	LSVM	0.793862
Sentiment	15	./dump/senna.txt	LSVM	0.802652
Sentiment	20	./dump/senna.txt	LSVM	0.801657
Sentiment	25	./dump/senna.txt	LSVM	0.807795
Sentiment	50	./dump/senna.txt	LSVM	0.811111
Plural	1	./dump/senna.txt	LSVM	0.863855
Plural	2	./dump/senna.txt	LSVM	0.911581
Plural	3	./dump/senna.txt	LSVM	0.918600
Plural	5	./dump/senna.txt	LSVM	0.924906
Plural	10	./dump/senna.txt	LSVM	0.937895
Plural	15	./dump/senna.txt	LSVM	0.945266
Plural	20	./dump/senna.txt	LSVM	0.949121
Plural	25	./dump/senna.txt	LSVM	0.950527
Plural	50	./dump/senna.txt	LSVM	0.952276
UK/US/1	1	./dump/HLBL50u.txt	LSVM	0.496528
UK/US/1	2	./dump/HLBL50u.txt	LSVM	0.562500
UK/US/1	3	./dump/HLBL50u.txt	LSVM	0.568056
UK/US/1	5	./dump/HLBL50u.txt	LSVM	0.581250
UK/US/1	10	./dump/HLBL50u.txt	LSVM	0.616667
UK/US/1	15	./dump/HLBL50u.txt	LSVM	0.629861
UK/US/1	20	./dump/HLBL50u.txt	LSVM	0.653472
UK/US/1	25	./dump/HLBL50u.txt	LSVM	0.633333
UK/US/1	50	./dump/HLBL50u.txt	LSVM	0.625694
UK/US/2	1	./dump/HLBL50u.txt	LSVM	0.474280
UK/US/2	2	./dump/HLBL50u.txt	LSVM	0.471447
UK/US/2	3	./dump/HLBL50u.txt	LSVM	0.457159
UK/US/2	5	./dump/HLBL50u.txt	LSVM	0.444744
UK/US/2	10	./dump/HLBL50u.txt	LSVM	0.464764
UK/US/2	15	./dump/HLBL50u.txt	LSVM	0.551414
UK/US/2	20	./dump/HLBL50u.txt	LSVM	0.544724
UK/US/2	25	./dump/HLBL50u.txt	LSVM	0.712387
UK/US/2	50	./dump/HLBL50u.txt	LSVM	0.706658
Synonms	1	./dump/HLBL50u.txt	LSVM	0.557063
Synonms	2	./dump/HLBL50u.txt	LSVM	0.606691
Synonms	3	./dump/HLBL50u.txt	LSVM	0.625465
Synonms	5	./dump/HLBL50u.txt	LSVM	0.627323
Synonms	10	./dump/HLBL50u.txt	LSVM	0.641264
Synonms	15	./dump/HLBL50u.txt	LSVM	0.646468
Synonms	20	./dump/HLBL50u.txt	LSVM	0.649071
Synonms	25	./dump/HLBL50u.txt	LSVM	0.649628
Synonms	50	./dump/HLBL50u.txt	LSVM	0.653717
Gender	1	./dump/HLBL50u.txt	LSVM	0.627170
Gender	2	./dump/HLBL50u.txt	LSVM	0.651953
Gender	3	./dump/HLBL50u.txt	LSVM	0.650614
Gender	5	./dump/HLBL50u.txt	LSVM	0.661983
Gender	10	./dump/HLBL50u.txt	LSVM	0.665969
Gender	15	./dump/HLBL50u.txt	LSVM	0.653969
Gender	20	./dump/HLBL50u.txt	LSVM	0.651270
Gender	25	./dump/HLBL50u.txt	LSVM	0.656602
Gender	50	./dump/HLBL50u.txt	LSVM	0.657301
Sentiment	1	./dump/HLBL50u.txt	LSVM	0.552234
Sentiment	2	./dump/HLBL50u.txt	LSVM	0.571228
Sentiment	3	./dump/HLBL50u.txt	LSVM	0.579670
Sentiment	5	./dump/HLBL50u.txt	LSVM	0.631200
Sentiment	10	./dump/HLBL50u.txt	LSVM	0.659691
Sentiment	15	./dump/HLBL50u.txt	LSVM	0.666375
Sentiment	20	./dump/HLBL50u.txt	LSVM	0.688181
Sentiment	25	./dump/HLBL50u.txt	LSVM	0.681675
Sentiment	50	./dump/HLBL50u.txt	LSVM	0.701897
Plural	1	./dump/HLBL50u.txt	LSVM	0.636807
Plural	2	./dump/HLBL50u.txt	LSVM	0.720765
Plural	3	./dump/HLBL50u.txt	LSVM	0.718516
Plural	5	./dump/HLBL50u.txt	LSVM	0.764618
Plural	10	./dump/HLBL50u.txt	LSVM	0.782609
Plural	15	./dump/HLBL50u.txt	LSVM	0.780735
Plural	20	./dump/HLBL50u.txt	LSVM	0.783358
Plural	25	./dump/HLBL50u.txt	LSVM	0.790480
Plural	50	./dump/HLBL50u.txt	LSVM	0.796852
UK/US/1	1	./dump/CW50u.txt	LSVM	0.632639
UK/US/1	2	./dump/CW50u.txt	LSVM	0.638194
UK/US/1	3	./dump/CW50u.txt	LSVM	0.625000
UK/US/1	5	./dump/CW50u.txt	LSVM	0.659028
UK/US/1	10	./dump/CW50u.txt	LSVM	0.651389
UK/US/1	15	./dump/CW50u.txt	LSVM	0.660417
UK/US/1	20	./dump/CW50u.txt	LSVM	0.656250
UK/US/1	25	./dump/CW50u.txt	LSVM	0.658333
UK/US/1	50	./dump/CW50u.txt	LSVM	0.656250
UK/US/2	1	./dump/CW50u.txt	LSVM	0.507605
UK/US/2	2	./dump/CW50u.txt	LSVM	0.486692
UK/US/2	3	./dump/CW50u.txt	LSVM	0.494297
UK/US/2	5	./dump/CW50u.txt	LSVM	0.473384
UK/US/2	10	./dump/CW50u.txt	LSVM	0.808935
UK/US/2	15	./dump/CW50u.txt	LSVM	0.800380
UK/US/2	20	./dump/CW50u.txt	LSVM	0.793726
UK/US/2	25	./dump/CW50u.txt	LSVM	0.796578
UK/US/2	50	./dump/CW50u.txt	LSVM	0.800380
Synonms	1	./dump/CW50u.txt	LSVM	0.518415
Synonms	2	./dump/CW50u.txt	LSVM	0.521205
Synonms	3	./dump/CW50u.txt	LSVM	0.526228
Synonms	5	./dump/CW50u.txt	LSVM	0.643601
Synonms	10	./dump/CW50u.txt	LSVM	0.653832
Synonms	15	./dump/CW50u.txt	LSVM	0.653088
Synonms	20	./dump/CW50u.txt	LSVM	0.666109
Synonms	25	./dump/CW50u.txt	LSVM	0.652158
Synonms	50	./dump/CW50u.txt	LSVM	0.668899
Gender	1	./dump/CW50u.txt	LSVM	0.668033
Gender	2	./dump/CW50u.txt	LSVM	0.654602
Gender	3	./dump/CW50u.txt	LSVM	0.640566
Gender	5	./dump/CW50u.txt	LSVM	0.658654
Gender	10	./dump/CW50u.txt	LSVM	0.666705
Gender	15	./dump/CW50u.txt	LSVM	0.682718
Gender	20	./dump/CW50u.txt	LSVM	0.684764
Gender	25	./dump/CW50u.txt	LSVM	0.654629
Gender	50	./dump/CW50u.txt	LSVM	0.670021
Sentiment	1	./dump/CW50u.txt	LSVM	0.513186
Sentiment	2	./dump/CW50u.txt	LSVM	0.514768
Sentiment	3	./dump/CW50u.txt	LSVM	0.568741
Sentiment	5	./dump/CW50u.txt	LSVM	0.621308
Sentiment	10	./dump/CW50u.txt	LSVM	0.665963
Sentiment	15	./dump/CW50u.txt	LSVM	0.671589
Sentiment	20	./dump/CW50u.txt	LSVM	0.682314
Sentiment	25	./dump/CW50u.txt	LSVM	0.676512
Sentiment	50	./dump/CW50u.txt	LSVM	0.674930
Plural	1	./dump/CW50u.txt	LSVM	0.587175
Plural	2	./dump/CW50u.txt	LSVM	0.742727
Plural	3	./dump/CW50u.txt	LSVM	0.861806
Plural	5	./dump/CW50u.txt	LSVM	0.865702
Plural	10	./dump/CW50u.txt	LSVM	0.877028
Plural	15	./dump/CW50u.txt	LSVM	0.880223
Plural	20	./dump/CW50u.txt	LSVM	0.877395
Plural	25	./dump/CW50u.txt	LSVM	0.872784
Plural	50	./dump/CW50u.txt	LSVM	0.875279
UK/US/1	1	./dump/havg.txt	LSVM	0.692466
UK/US/1	2	./dump/havg.txt	LSVM	0.848630
UK/US/1	3	./dump/havg.txt	LSVM	0.848630
UK/US/1	5	./dump/havg.txt	LSVM	0.866438
UK/US/1	10	./dump/havg.txt	LSVM	0.876712
UK/US/1	15	./dump/havg.txt	LSVM	0.867808
UK/US/1	20	./dump/havg.txt	LSVM	0.870548
UK/US/1	25	./dump/havg.txt	LSVM	0.875342
UK/US/1	50	./dump/havg.txt	LSVM	0.874658
UK/US/2	1	./dump/havg.txt	LSVM	0.968284
UK/US/2	2	./dump/havg.txt	LSVM	0.968284
UK/US/2	3	./dump/havg.txt	LSVM	0.966418
UK/US/2	5	./dump/havg.txt	LSVM	0.965485
UK/US/2	10	./dump/havg.txt	LSVM	0.966418
UK/US/2	15	./dump/havg.txt	LSVM	0.960821
UK/US/2	20	./dump/havg.txt	LSVM	0.967351
UK/US/2	25	./dump/havg.txt	LSVM	0.961754
UK/US/2	50	./dump/havg.txt	LSVM	0.961754
Synonms	1	./dump/havg.txt	LSVM	0.585978
Synonms	2	./dump/havg.txt	LSVM	0.599815
Synonms	3	./dump/havg.txt	LSVM	0.596679
Synonms	5	./dump/havg.txt	LSVM	0.601845
Synonms	10	./dump/havg.txt	LSVM	0.629151
Synonms	15	./dump/havg.txt	LSVM	0.634502
Synonms	20	./dump/havg.txt	LSVM	0.644280
Synonms	25	./dump/havg.txt	LSVM	0.647601
Synonms	50	./dump/havg.txt	LSVM	0.660332
Gender	1	./dump/havg.txt	LSVM	0.625826
Gender	2	./dump/havg.txt	LSVM	0.748303
Gender	3	./dump/havg.txt	LSVM	0.748308
Gender	5	./dump/havg.txt	LSVM	0.856762
Gender	10	./dump/havg.txt	LSVM	0.866120
Gender	15	./dump/havg.txt	LSVM	0.866145
Gender	20	./dump/havg.txt	LSVM	0.870817
Gender	25	./dump/havg.txt	LSVM	0.879521
Gender	50	./dump/havg.txt	LSVM	0.878190
Sentiment	1	./dump/havg.txt	LSVM	0.734658
Sentiment	2	./dump/havg.txt	LSVM	0.750349
Sentiment	3	./dump/havg.txt	LSVM	0.753487
Sentiment	5	./dump/havg.txt	LSVM	0.802301
Sentiment	10	./dump/havg.txt	LSVM	0.821478
Sentiment	15	./dump/havg.txt	LSVM	0.830893
Sentiment	20	./dump/havg.txt	LSVM	0.830893
Sentiment	25	./dump/havg.txt	LSVM	0.833856
Sentiment	50	./dump/havg.txt	LSVM	0.837692
Plural	1	./dump/havg.txt	LSVM	0.475490
Plural	2	./dump/havg.txt	LSVM	0.571267
Plural	3	./dump/havg.txt	LSVM	0.588989
Plural	5	./dump/havg.txt	LSVM	0.612368
Plural	10	./dump/havg.txt	LSVM	0.726244
Plural	15	./dump/havg.txt	LSVM	0.746606
Plural	20	./dump/havg.txt	LSVM	0.741704
Plural	25	./dump/havg.txt	LSVM	0.783183
Plural	50	./dump/havg.txt	LSVM	0.805053
UK/US/1	1	./dump/senna.txt	Logistic	0.512208
UK/US/1	2	./dump/senna.txt	Logistic	0.626858
UK/US/1	3	./dump/senna.txt	Logistic	0.639597
UK/US/1	5	./dump/senna.txt	Logistic	0.686306
UK/US/1	10	./dump/senna.txt	Logistic	0.688960
UK/US/1	15	./dump/senna.txt	Logistic	0.711783
UK/US/1	20	./dump/senna.txt	Logistic	0.718684
UK/US/1	25	./dump/senna.txt	Logistic	0.726645
UK/US/1	50	./dump/senna.txt	Logistic	0.715499
UK/US/2	1	./dump/senna.txt	Logistic	0.492916
UK/US/2	2	./dump/senna.txt	Logistic	0.480154
UK/US/2	3	./dump/senna.txt	Logistic	0.466654
UK/US/2	5	./dump/senna.txt	Logistic	0.468112
UK/US/2	10	./dump/senna.txt	Logistic	0.666668
UK/US/2	15	./dump/senna.txt	Logistic	0.662441
UK/US/2	20	./dump/senna.txt	Logistic	0.658165
UK/US/2	25	./dump/senna.txt	Logistic	0.886531
UK/US/2	50	./dump/senna.txt	Logistic	0.883708
Synonms	1	./dump/senna.txt	Logistic	0.600348
Synonms	2	./dump/senna.txt	Logistic	0.621080
Synonms	3	./dump/senna.txt	Logistic	0.651220
Synonms	5	./dump/senna.txt	Logistic	0.686063
Synonms	10	./dump/senna.txt	Logistic	0.686585
Synonms	15	./dump/senna.txt	Logistic	0.698432
Synonms	20	./dump/senna.txt	Logistic	0.697038
Synonms	25	./dump/senna.txt	Logistic	0.705226
Synonms	50	./dump/senna.txt	Logistic	0.716551
Gender	1	./dump/senna.txt	Logistic	0.593750
Gender	2	./dump/senna.txt	Logistic	0.636719
Gender	3	./dump/senna.txt	Logistic	0.714193
Gender	5	./dump/senna.txt	Logistic	0.764974
Gender	10	./dump/senna.txt	Logistic	0.834635
Gender	15	./dump/senna.txt	Logistic	0.849609
Gender	20	./dump/senna.txt	Logistic	0.863932
Gender	25	./dump/senna.txt	Logistic	0.843750
Gender	50	./dump/senna.txt	Logistic	0.863932
Sentiment	1	./dump/senna.txt	Logistic	0.535485
Sentiment	2	./dump/senna.txt	Logistic	0.617081
Sentiment	3	./dump/senna.txt	Logistic	0.715087
Sentiment	5	./dump/senna.txt	Logistic	0.742122
Sentiment	10	./dump/senna.txt	Logistic	0.800828
Sentiment	15	./dump/senna.txt	Logistic	0.802652
Sentiment	20	./dump/senna.txt	Logistic	0.797346
Sentiment	25	./dump/senna.txt	Logistic	0.805637
Sentiment	50	./dump/senna.txt	Logistic	0.812439
Plural	1	./dump/senna.txt	Logistic	0.908862
Plural	2	./dump/senna.txt	Logistic	0.914265
Plural	3	./dump/senna.txt	Logistic	0.922911
Plural	5	./dump/senna.txt	Logistic	0.923991
Plural	10	./dump/senna.txt	Logistic	0.945965
Plural	15	./dump/senna.txt	Logistic	0.952810
Plural	20	./dump/senna.txt	Logistic	0.953170
Plural	25	./dump/senna.txt	Logistic	0.952089
Plural	50	./dump/senna.txt	Logistic	0.959294
UK/US/1	1	./dump/HLBL50u.txt	Logistic	0.493056
UK/US/1	2	./dump/HLBL50u.txt	Logistic	0.559028
UK/US/1	3	./dump/HLBL50u.txt	Logistic	0.563889
UK/US/1	5	./dump/HLBL50u.txt	Logistic	0.570833
UK/US/1	10	./dump/HLBL50u.txt	Logistic	0.629861
UK/US/1	15	./dump/HLBL50u.txt	Logistic	0.640278
UK/US/1	20	./dump/HLBL50u.txt	Logistic	0.637500
UK/US/1	25	./dump/HLBL50u.txt	Logistic	0.634722
UK/US/1	50	./dump/HLBL50u.txt	Logistic	0.640972
UK/US/2	1	./dump/HLBL50u.txt	Logistic	0.499064
UK/US/2	2	./dump/HLBL50u.txt	Logistic	0.477146
UK/US/2	3	./dump/HLBL50u.txt	Logistic	0.457126
UK/US/2	5	./dump/HLBL50u.txt	Logistic	0.471418
UK/US/2	10	./dump/HLBL50u.txt	Logistic	0.452410
UK/US/2	15	./dump/HLBL50u.txt	Logistic	0.554302
UK/US/2	20	./dump/HLBL50u.txt	Logistic	0.538030
UK/US/2	25	./dump/HLBL50u.txt	Logistic	0.711440
UK/US/2	50	./dump/HLBL50u.txt	Logistic	0.722858
Synonms	1	./dump/HLBL50u.txt	Logistic	0.540335
Synonms	2	./dump/HLBL50u.txt	Logistic	0.611524
Synonms	3	./dump/HLBL50u.txt	Logistic	0.624535
Synonms	5	./dump/HLBL50u.txt	Logistic	0.630112
Synonms	10	./dump/HLBL50u.txt	Logistic	0.633271
Synonms	15	./dump/HLBL50u.txt	Logistic	0.637918
Synonms	20	./dump/HLBL50u.txt	Logistic	0.640892
Synonms	25	./dump/HLBL50u.txt	Logistic	0.649442
Synonms	50	./dump/HLBL50u.txt	Logistic	0.655019
Gender	1	./dump/HLBL50u.txt	Logistic	0.609778
Gender	2	./dump/HLBL50u.txt	Logistic	0.645267
Gender	3	./dump/HLBL50u.txt	Logistic	0.648650
Gender	5	./dump/HLBL50u.txt	Logistic	0.663324
Gender	10	./dump/HLBL50u.txt	Logistic	0.658001
Gender	15	./dump/HLBL50u.txt	Logistic	0.664625
Gender	20	./dump/HLBL50u.txt	Logistic	0.644566
Gender	25	./dump/HLBL50u.txt	Logistic	0.638555
Gender	50	./dump/HLBL50u.txt	Logistic	0.668005
Sentiment	1	./dump/HLBL50u.txt	Logistic	0.550302
Sentiment	2	./dump/HLBL50u.txt	Logistic	0.565072
Sentiment	3	./dump/HLBL50u.txt	Logistic	0.578088
Sentiment	5	./dump/HLBL50u.txt	Logistic	0.628210
Sentiment	10	./dump/HLBL50u.txt	Logistic	0.662854
Sentiment	15	./dump/HLBL50u.txt	Logistic	0.674639
Sentiment	20	./dump/HLBL50u.txt	Logistic	0.693106
Sentiment	25	./dump/HLBL50u.txt	Logistic	0.690468
Sentiment	50	./dump/HLBL50u.txt	Logistic	0.706297
Plural	1	./dump/HLBL50u.txt	Logistic	0.617583
Plural	2	./dump/HLBL50u.txt	Logistic	0.688133
Plural	3	./dump/HLBL50u.txt	Logistic	0.701881
Plural	5	./dump/HLBL50u.txt	Logistic	0.765195
Plural	10	./dump/HLBL50u.txt	Logistic	0.777858
Plural	15	./dump/HLBL50u.txt	Logistic	0.780391
Plural	20	./dump/HLBL50u.txt	Logistic	0.784009
Plural	25	./dump/HLBL50u.txt	Logistic	0.790883
Plural	50	./dump/HLBL50u.txt	Logistic	0.802822
UK/US/1	1	./dump/CW50u.txt	Logistic	0.640972
UK/US/1	2	./dump/CW50u.txt	Logistic	0.631944
UK/US/1	3	./dump/CW50u.txt	Logistic	0.638194
UK/US/1	5	./dump/CW50u.txt	Logistic	0.662500
UK/US/1	10	./dump/CW50u.txt	Logistic	0.652778
UK/US/1	15	./dump/CW50u.txt	Logistic	0.654167
UK/US/1	20	./dump/CW50u.txt	Logistic	0.664583
UK/US/1	25	./dump/CW50u.txt	Logistic	0.650000
UK/US/1	50	./dump/CW50u.txt	Logistic	0.647222
UK/US/2	1	./dump/CW50u.txt	Logistic	0.483840
UK/US/2	2	./dump/CW50u.txt	Logistic	0.467681
UK/US/2	3	./dump/CW50u.txt	Logistic	0.445817
UK/US/2	5	./dump/CW50u.txt	Logistic	0.439163
UK/US/2	10	./dump/CW50u.txt	Logistic	0.807985
UK/US/2	15	./dump/CW50u.txt	Logistic	0.804183
UK/US/2	20	./dump/CW50u.txt	Logistic	0.807985
UK/US/2	25	./dump/CW50u.txt	Logistic	0.795627
UK/US/2	50	./dump/CW50u.txt	Logistic	0.812738
Synonms	1	./dump/CW50u.txt	Logistic	0.509859
Synonms	2	./dump/CW50u.txt	Logistic	0.515439
Synonms	3	./dump/CW50u.txt	Logistic	0.529576
Synonms	5	./dump/CW50u.txt	Logistic	0.640439
Synonms	10	./dump/CW50u.txt	Logistic	0.649182
Synonms	15	./dump/CW50u.txt	Logistic	0.655134
Synonms	20	./dump/CW50u.txt	Logistic	0.653460
Synonms	25	./dump/CW50u.txt	Logistic	0.664993
Synonms	50	./dump/CW50u.txt	Logistic	0.673921
Gender	1	./dump/CW50u.txt	Logistic	0.665320
Gender	2	./dump/CW50u.txt	Logistic	0.662623
Gender	3	./dump/CW50u.txt	Logistic	0.661987
Gender	5	./dump/CW50u.txt	Logistic	0.661317
Gender	10	./dump/CW50u.txt	Logistic	0.679392
Gender	15	./dump/CW50u.txt	Logistic	0.668012
Gender	20	./dump/CW50u.txt	Logistic	0.659283
Gender	25	./dump/CW50u.txt	Logistic	0.685420
Gender	50	./dump/CW50u.txt	Logistic	0.680048
Sentiment	1	./dump/CW50u.txt	Logistic	0.511603
Sentiment	2	./dump/CW50u.txt	Logistic	0.507560
Sentiment	3	./dump/CW50u.txt	Logistic	0.560127
Sentiment	5	./dump/CW50u.txt	Logistic	0.620781
Sentiment	10	./dump/CW50u.txt	Logistic	0.663678
Sentiment	15	./dump/CW50u.txt	Logistic	0.667018
Sentiment	20	./dump/CW50u.txt	Logistic	0.676512
Sentiment	25	./dump/CW50u.txt	Logistic	0.676864
Sentiment	50	./dump/CW50u.txt	Logistic	0.685830
Plural	1	./dump/CW50u.txt	Logistic	0.563296
Plural	2	./dump/CW50u.txt	Logistic	0.797469
Plural	3	./dump/CW50u.txt	Logistic	0.862625
Plural	5	./dump/CW50u.txt	Logistic	0.872304
Plural	10	./dump/CW50u.txt	Logistic	0.876394
Plural	15	./dump/CW50u.txt	Logistic	0.873045
Plural	20	./dump/CW50u.txt	Logistic	0.874538
Plural	25	./dump/CW50u.txt	Logistic	0.877138
Plural	50	./dump/CW50u.txt	Logistic	0.876777
UK/US/1	1	./dump/havg.txt	Logistic	0.693151
UK/US/1	2	./dump/havg.txt	Logistic	0.840411
UK/US/1	3	./dump/havg.txt	Logistic	0.848630
UK/US/1	5	./dump/havg.txt	Logistic	0.863014
UK/US/1	10	./dump/havg.txt	Logistic	0.867123
UK/US/1	15	./dump/havg.txt	Logistic	0.873973
UK/US/1	20	./dump/havg.txt	Logistic	0.871918
UK/US/1	25	./dump/havg.txt	Logistic	0.880822
UK/US/1	50	./dump/havg.txt	Logistic	0.871233
UK/US/2	1	./dump/havg.txt	Logistic	0.963619
UK/US/2	2	./dump/havg.txt	Logistic	0.968284
UK/US/2	3	./dump/havg.txt	Logistic	0.965485
UK/US/2	5	./dump/havg.txt	Logistic	0.965485
UK/US/2	10	./dump/havg.txt	Logistic	0.964552
UK/US/2	15	./dump/havg.txt	Logistic	0.962687
UK/US/2	20	./dump/havg.txt	Logistic	0.964552
UK/US/2	25	./dump/havg.txt	Logistic	0.965485
UK/US/2	50	./dump/havg.txt	Logistic	0.963619
Synonms	1	./dump/havg.txt	Logistic	0.588192
Synonms	2	./dump/havg.txt	Logistic	0.596494
Synonms	3	./dump/havg.txt	Logistic	0.604613
Synonms	5	./dump/havg.txt	Logistic	0.610886
Synonms	10	./dump/havg.txt	Logistic	0.637269
Synonms	15	./dump/havg.txt	Logistic	0.645941
Synonms	20	./dump/havg.txt	Logistic	0.641697
Synonms	25	./dump/havg.txt	Logistic	0.633026
Synonms	50	./dump/havg.txt	Logistic	0.652768
Gender	1	./dump/havg.txt	Logistic	0.639235
Gender	2	./dump/havg.txt	Logistic	0.744307
Gender	3	./dump/havg.txt	Logistic	0.730264
Gender	5	./dump/havg.txt	Logistic	0.862104
Gender	10	./dump/havg.txt	Logistic	0.866774
Gender	15	./dump/havg.txt	Logistic	0.862129
Gender	20	./dump/havg.txt	Logistic	0.874163
Gender	25	./dump/havg.txt	Logistic	0.876174
Gender	50	./dump/havg.txt	Logistic	0.884862
Sentiment	1	./dump/havg.txt	Logistic	0.733438
Sentiment	2	./dump/havg.txt	Logistic	0.753138
Sentiment	3	./dump/havg.txt	Logistic	0.758194
Sentiment	5	./dump/havg.txt	Logistic	0.800209
Sentiment	10	./dump/havg.txt	Logistic	0.828975
Sentiment	15	./dump/havg.txt	Logistic	0.830021
Sentiment	20	./dump/havg.txt	Logistic	0.828452
Sentiment	25	./dump/havg.txt	Logistic	0.834031
Sentiment	50	./dump/havg.txt	Logistic	0.838738
Plural	1	./dump/havg.txt	Logistic	0.504484
Plural	2	./dump/havg.txt	Logistic	0.578475
Plural	3	./dump/havg.txt	Logistic	0.583333
Plural	5	./dump/havg.txt	Logistic	0.625934
Plural	10	./dump/havg.txt	Logistic	0.714126
Plural	15	./dump/havg.txt	Logistic	0.748879
Plural	20	./dump/havg.txt	Logistic	0.761958
Plural	25	./dump/havg.txt	Logistic	0.788864
Plural	50	./dump/havg.txt	Logistic	0.815396
UK/US/1	1	./dump/senna.txt	KSVM	0.493100
UK/US/1	2	./dump/senna.txt	KSVM	0.650212
UK/US/1	3	./dump/senna.txt	KSVM	0.651805
UK/US/1	5	./dump/senna.txt	KSVM	0.692144
UK/US/1	10	./dump/senna.txt	KSVM	0.706476
UK/US/1	15	./dump/senna.txt	KSVM	0.712845
UK/US/1	20	./dump/senna.txt	KSVM	0.723992
UK/US/1	25	./dump/senna.txt	KSVM	0.718684
UK/US/1	50	./dump/senna.txt	KSVM	0.727176
UK/US/2	1	./dump/senna.txt	KSVM	0.463841
UK/US/2	2	./dump/senna.txt	KSVM	0.462414
UK/US/2	3	./dump/senna.txt	KSVM	0.450355
UK/US/2	5	./dump/senna.txt	KSVM	0.409220
UK/US/2	10	./dump/senna.txt	KSVM	0.568797
UK/US/2	15	./dump/senna.txt	KSVM	0.496435
UK/US/2	20	./dump/senna.txt	KSVM	0.458867
UK/US/2	25	./dump/senna.txt	KSVM	0.768088
UK/US/2	50	./dump/senna.txt	KSVM	0.763104
Synonms	1	./dump/senna.txt	KSVM	0.587456
Synonms	2	./dump/senna.txt	KSVM	0.616202
Synonms	3	./dump/senna.txt	KSVM	0.741812
Synonms	5	./dump/senna.txt	KSVM	0.811498
Synonms	10	./dump/senna.txt	KSVM	0.779443
Synonms	15	./dump/senna.txt	KSVM	0.806272
Synonms	20	./dump/senna.txt	KSVM	0.798780
Synonms	25	./dump/senna.txt	KSVM	0.806794
Synonms	50	./dump/senna.txt	KSVM	0.802962
Gender	1	./dump/senna.txt	KSVM	0.591797
Gender	2	./dump/senna.txt	KSVM	0.722005
Gender	3	./dump/senna.txt	KSVM	0.768880
Gender	5	./dump/senna.txt	KSVM	0.798828
Gender	10	./dump/senna.txt	KSVM	0.875000
Gender	15	./dump/senna.txt	KSVM	0.875000
Gender	20	./dump/senna.txt	KSVM	0.889974
Gender	25	./dump/senna.txt	KSVM	0.888021
Gender	50	./dump/senna.txt	KSVM	0.885417
Sentiment	1	./dump/senna.txt	KSVM	0.567001
Sentiment	2	./dump/senna.txt	KSVM	0.642126
Sentiment	3	./dump/senna.txt	KSVM	0.793201
Sentiment	5	./dump/senna.txt	KSVM	0.834659
Sentiment	10	./dump/senna.txt	KSVM	0.878441
Sentiment	15	./dump/senna.txt	KSVM	0.896516
Sentiment	20	./dump/senna.txt	KSVM	0.888725
Sentiment	25	./dump/senna.txt	KSVM	0.900832
Sentiment	50	./dump/senna.txt	KSVM	0.907794
Plural	1	./dump/senna.txt	KSVM	0.899640
Plural	2	./dump/senna.txt	KSVM	0.922662
Plural	3	./dump/senna.txt	KSVM	0.925899
Plural	5	./dump/senna.txt	KSVM	0.932734
Plural	10	./dump/senna.txt	KSVM	0.943885
Plural	15	./dump/senna.txt	KSVM	0.950000
Plural	20	./dump/senna.txt	KSVM	0.953597
Plural	25	./dump/senna.txt	KSVM	0.958273
Plural	50	./dump/senna.txt	KSVM	0.957914
UK/US/1	1	./dump/HLBL50u.txt	KSVM	0.597917
UK/US/1	2	./dump/HLBL50u.txt	KSVM	0.604167
UK/US/1	3	./dump/HLBL50u.txt	KSVM	0.604861
UK/US/1	5	./dump/HLBL50u.txt	KSVM	0.611111
UK/US/1	10	./dump/HLBL50u.txt	KSVM	0.659722
UK/US/1	15	./dump/HLBL50u.txt	KSVM	0.655556
UK/US/1	20	./dump/HLBL50u.txt	KSVM	0.662500
UK/US/1	25	./dump/HLBL50u.txt	KSVM	0.654861
UK/US/1	50	./dump/HLBL50u.txt	KSVM	0.646528
UK/US/2	1	./dump/HLBL50u.txt	KSVM	0.488553
UK/US/2	2	./dump/HLBL50u.txt	KSVM	0.496187
UK/US/2	3	./dump/HLBL50u.txt	KSVM	0.466661
UK/US/2	5	./dump/HLBL50u.txt	KSVM	0.489507
UK/US/2	10	./dump/HLBL50u.txt	KSVM	0.472332
UK/US/2	15	./dump/HLBL50u.txt	KSVM	0.547623
UK/US/2	20	./dump/HLBL50u.txt	KSVM	0.537123
UK/US/2	25	./dump/HLBL50u.txt	KSVM	0.694308
UK/US/2	50	./dump/HLBL50u.txt	KSVM	0.701920
Synonms	1	./dump/HLBL50u.txt	KSVM	0.559665
Synonms	2	./dump/HLBL50u.txt	KSVM	0.626766
Synonms	3	./dump/HLBL50u.txt	KSVM	0.641078
Synonms	5	./dump/HLBL50u.txt	KSVM	0.649442
Synonms	10	./dump/HLBL50u.txt	KSVM	0.660037
Synonms	15	./dump/HLBL50u.txt	KSVM	0.666171
Synonms	20	./dump/HLBL50u.txt	KSVM	0.682900
Synonms	25	./dump/HLBL50u.txt	KSVM	0.682528
Synonms	50	./dump/HLBL50u.txt	KSVM	0.687546
Gender	1	./dump/HLBL50u.txt	KSVM	0.620482
Gender	2	./dump/HLBL50u.txt	KSVM	0.664680
Gender	3	./dump/HLBL50u.txt	KSVM	0.666657
Gender	5	./dump/HLBL50u.txt	KSVM	0.675377
Gender	10	./dump/HLBL50u.txt	KSVM	0.661301
Gender	15	./dump/HLBL50u.txt	KSVM	0.658643
Gender	20	./dump/HLBL50u.txt	KSVM	0.673338
Gender	25	./dump/HLBL50u.txt	KSVM	0.655295
Gender	50	./dump/HLBL50u.txt	KSVM	0.664014
Sentiment	1	./dump/HLBL50u.txt	KSVM	0.553994
Sentiment	2	./dump/HLBL50u.txt	KSVM	0.577034
Sentiment	3	./dump/HLBL50u.txt	KSVM	0.590048
Sentiment	5	./dump/HLBL50u.txt	KSVM	0.666901
Sentiment	10	./dump/HLBL50u.txt	KSVM	0.752374
Sentiment	15	./dump/HLBL50u.txt	KSVM	0.795286
Sentiment	20	./dump/HLBL50u.txt	KSVM	0.809353
Sentiment	25	./dump/HLBL50u.txt	KSVM	0.823779
Sentiment	50	./dump/HLBL50u.txt	KSVM	0.846115
Plural	1	./dump/HLBL50u.txt	KSVM	0.645030
Plural	2	./dump/HLBL50u.txt	KSVM	0.708828
Plural	3	./dump/HLBL50u.txt	KSVM	0.751113
Plural	5	./dump/HLBL50u.txt	KSVM	0.769659
Plural	10	./dump/HLBL50u.txt	KSVM	0.781899
Plural	15	./dump/HLBL50u.txt	KSVM	0.807493
Plural	20	./dump/HLBL50u.txt	KSVM	0.804896
Plural	25	./dump/HLBL50u.txt	KSVM	0.806751
Plural	50	./dump/HLBL50u.txt	KSVM	0.806009
UK/US/1	1	./dump/CW50u.txt	KSVM	0.641667
UK/US/1	2	./dump/CW50u.txt	KSVM	0.647222
UK/US/1	3	./dump/CW50u.txt	KSVM	0.643056
UK/US/1	5	./dump/CW50u.txt	KSVM	0.658333
UK/US/1	10	./dump/CW50u.txt	KSVM	0.673611
UK/US/1	15	./dump/CW50u.txt	KSVM	0.675000
UK/US/1	20	./dump/CW50u.txt	KSVM	0.673611
UK/US/1	25	./dump/CW50u.txt	KSVM	0.668750
UK/US/1	50	./dump/CW50u.txt	KSVM	0.663194
UK/US/2	1	./dump/CW50u.txt	KSVM	0.468631
UK/US/2	2	./dump/CW50u.txt	KSVM	0.436312
UK/US/2	3	./dump/CW50u.txt	KSVM	0.434411
UK/US/2	5	./dump/CW50u.txt	KSVM	0.407795
UK/US/2	10	./dump/CW50u.txt	KSVM	0.735741
UK/US/2	15	./dump/CW50u.txt	KSVM	0.696768
UK/US/2	20	./dump/CW50u.txt	KSVM	0.739544
UK/US/2	25	./dump/CW50u.txt	KSVM	0.705323
UK/US/2	50	./dump/CW50u.txt	KSVM	0.750000
Synonms	1	./dump/CW50u.txt	KSVM	0.520833
Synonms	2	./dump/CW50u.txt	KSVM	0.516369
Synonms	3	./dump/CW50u.txt	KSVM	0.551339
Synonms	5	./dump/CW50u.txt	KSVM	0.689546
Synonms	10	./dump/CW50u.txt	KSVM	0.724516
Synonms	15	./dump/CW50u.txt	KSVM	0.732887
Synonms	20	./dump/CW50u.txt	KSVM	0.722656
Synonms	25	./dump/CW50u.txt	KSVM	0.741257
Synonms	50	./dump/CW50u.txt	KSVM	0.739211
Gender	1	./dump/CW50u.txt	KSVM	0.671358
Gender	2	./dump/CW50u.txt	KSVM	0.670693
Gender	3	./dump/CW50u.txt	KSVM	0.662634
Gender	5	./dump/CW50u.txt	KSVM	0.679374
Gender	10	./dump/CW50u.txt	KSVM	0.667361
Gender	15	./dump/CW50u.txt	KSVM	0.667327
Gender	20	./dump/CW50u.txt	KSVM	0.678051
Gender	25	./dump/CW50u.txt	KSVM	0.665358
Gender	50	./dump/CW50u.txt	KSVM	0.663336
Sentiment	1	./dump/CW50u.txt	KSVM	0.532173
Sentiment	2	./dump/CW50u.txt	KSVM	0.655942
Sentiment	3	./dump/CW50u.txt	KSVM	0.757032
Sentiment	5	./dump/CW50u.txt	KSVM	0.788502
Sentiment	10	./dump/CW50u.txt	KSVM	0.810302
Sentiment	15	./dump/CW50u.txt	KSVM	0.826125
Sentiment	20	./dump/CW50u.txt	KSVM	0.832982
Sentiment	25	./dump/CW50u.txt	KSVM	0.840717
Sentiment	50	./dump/CW50u.txt	KSVM	0.847222
Plural	1	./dump/CW50u.txt	KSVM	0.560399
Plural	2	./dump/CW50u.txt	KSVM	0.830361
Plural	3	./dump/CW50u.txt	KSVM	0.838181
Plural	5	./dump/CW50u.txt	KSVM	0.874353
Plural	10	./dump/CW50u.txt	KSVM	0.886638
Plural	15	./dump/CW50u.txt	KSVM	0.885157
Plural	20	./dump/CW50u.txt	KSVM	0.882544
Plural	25	./dump/CW50u.txt	KSVM	0.881809
Plural	50	./dump/CW50u.txt	KSVM	0.880688
UK/US/1	1	./dump/havg.txt	KSVM	0.702055
UK/US/1	2	./dump/havg.txt	KSVM	0.849315
UK/US/1	3	./dump/havg.txt	KSVM	0.861644
UK/US/1	5	./dump/havg.txt	KSVM	0.867123
UK/US/1	10	./dump/havg.txt	KSVM	0.871233
UK/US/1	15	./dump/havg.txt	KSVM	0.874658
UK/US/1	20	./dump/havg.txt	KSVM	0.877397
UK/US/1	25	./dump/havg.txt	KSVM	0.877397
UK/US/1	50	./dump/havg.txt	KSVM	0.876712
UK/US/2	1	./dump/havg.txt	KSVM	0.965485
UK/US/2	2	./dump/havg.txt	KSVM	0.969216
UK/US/2	3	./dump/havg.txt	KSVM	0.965485
UK/US/2	5	./dump/havg.txt	KSVM	0.963619
UK/US/2	10	./dump/havg.txt	KSVM	0.961754
UK/US/2	15	./dump/havg.txt	KSVM	0.958955
UK/US/2	20	./dump/havg.txt	KSVM	0.961754
UK/US/2	25	./dump/havg.txt	KSVM	0.959888
UK/US/2	50	./dump/havg.txt	KSVM	0.959888
Synonms	1	./dump/havg.txt	KSVM	0.586162
Synonms	2	./dump/havg.txt	KSVM	0.600369
Synonms	3	./dump/havg.txt	KSVM	0.603506
Synonms	5	./dump/havg.txt	KSVM	0.618081
Synonms	10	./dump/havg.txt	KSVM	0.689483
Synonms	15	./dump/havg.txt	KSVM	0.696863
Synonms	20	./dump/havg.txt	KSVM	0.711255
Synonms	25	./dump/havg.txt	KSVM	0.727306
Synonms	50	./dump/havg.txt	KSVM	0.729520
Gender	1	./dump/havg.txt	KSVM	0.629855
Gender	2	./dump/havg.txt	KSVM	0.766398
Gender	3	./dump/havg.txt	KSVM	0.807234
Gender	5	./dump/havg.txt	KSVM	0.887546
Gender	10	./dump/havg.txt	KSVM	0.879504
Gender	15	./dump/havg.txt	KSVM	0.869484
Gender	20	./dump/havg.txt	KSVM	0.890208
Gender	25	./dump/havg.txt	KSVM	0.898924
Gender	50	./dump/havg.txt	KSVM	0.893562
Sentiment	1	./dump/havg.txt	KSVM	0.728731
Sentiment	2	./dump/havg.txt	KSVM	0.755753
Sentiment	3	./dump/havg.txt	KSVM	0.754707
Sentiment	5	./dump/havg.txt	KSVM	0.804219
Sentiment	10	./dump/havg.txt	KSVM	0.881974
Sentiment	15	./dump/havg.txt	KSVM	0.885286
Sentiment	20	./dump/havg.txt	KSVM	0.886855
Sentiment	25	./dump/havg.txt	KSVM	0.896967
Sentiment	50	./dump/havg.txt	KSVM	0.913006
Plural	1	./dump/havg.txt	KSVM	0.539658
Plural	2	./dump/havg.txt	KSVM	0.622473
Plural	3	./dump/havg.txt	KSVM	0.609642
Plural	5	./dump/havg.txt	KSVM	0.650855
Plural	10	./dump/havg.txt	KSVM	0.707232
Plural	15	./dump/havg.txt	KSVM	0.739114
Plural	20	./dump/havg.txt	KSVM	0.753110
Plural	25	./dump/havg.txt	KSVM	0.804821
Plural	50	./dump/havg.txt	KSVM	0.818040


==> results/pca_ksvm_huang.txt <==
UK/US/1	1	./dump/senna.txt	KSVM	0.493100
UK/US/1	2	./dump/senna.txt	KSVM	0.650212
UK/US/1	3	./dump/senna.txt	KSVM	0.651805
UK/US/1	5	./dump/senna.txt	KSVM	0.692144
UK/US/1	10	./dump/senna.txt	KSVM	0.706476
UK/US/1	15	./dump/senna.txt	KSVM	0.712845
UK/US/1	20	./dump/senna.txt	KSVM	0.723992
UK/US/1	25	./dump/senna.txt	KSVM	0.718684
UK/US/1	50	./dump/senna.txt	KSVM	0.727176
UK/US/2	1	./dump/senna.txt	KSVM	0.463841
UK/US/2	2	./dump/senna.txt	KSVM	0.462414
UK/US/2	3	./dump/senna.txt	KSVM	0.450355
UK/US/2	5	./dump/senna.txt	KSVM	0.409220
UK/US/2	10	./dump/senna.txt	KSVM	0.568797
UK/US/2	15	./dump/senna.txt	KSVM	0.496435
UK/US/2	20	./dump/senna.txt	KSVM	0.458867
UK/US/2	25	./dump/senna.txt	KSVM	0.768088
UK/US/2	50	./dump/senna.txt	KSVM	0.763104
Synonms	1	./dump/senna.txt	KSVM	0.587456
Synonms	2	./dump/senna.txt	KSVM	0.616202
Synonms	3	./dump/senna.txt	KSVM	0.741812
Synonms	5	./dump/senna.txt	KSVM	0.811498
Synonms	10	./dump/senna.txt	KSVM	0.779443
Synonms	15	./dump/senna.txt	KSVM	0.806272
Synonms	20	./dump/senna.txt	KSVM	0.798780
Synonms	25	./dump/senna.txt	KSVM	0.806794
Synonms	50	./dump/senna.txt	KSVM	0.802962
Gender	1	./dump/senna.txt	KSVM	0.591797
Gender	2	./dump/senna.txt	KSVM	0.722005
Gender	3	./dump/senna.txt	KSVM	0.768880
Gender	5	./dump/senna.txt	KSVM	0.798828
Gender	10	./dump/senna.txt	KSVM	0.875000
Gender	15	./dump/senna.txt	KSVM	0.875000
Gender	20	./dump/senna.txt	KSVM	0.889974
Gender	25	./dump/senna.txt	KSVM	0.888021
Gender	50	./dump/senna.txt	KSVM	0.885417
Sentiment	1	./dump/senna.txt	KSVM	0.567001
Sentiment	2	./dump/senna.txt	KSVM	0.642126
Sentiment	3	./dump/senna.txt	KSVM	0.793201
Sentiment	5	./dump/senna.txt	KSVM	0.834659
Sentiment	10	./dump/senna.txt	KSVM	0.878441
Sentiment	15	./dump/senna.txt	KSVM	0.896516
Sentiment	20	./dump/senna.txt	KSVM	0.888725
Sentiment	25	./dump/senna.txt	KSVM	0.900832
Sentiment	50	./dump/senna.txt	KSVM	0.907794
Plural	1	./dump/senna.txt	KSVM	0.899640
Plural	2	./dump/senna.txt	KSVM	0.922662
Plural	3	./dump/senna.txt	KSVM	0.925899
Plural	5	./dump/senna.txt	KSVM	0.932734
Plural	10	./dump/senna.txt	KSVM	0.943885
Plural	15	./dump/senna.txt	KSVM	0.950000
Plural	20	./dump/senna.txt	KSVM	0.953597
Plural	25	./dump/senna.txt	KSVM	0.958273
Plural	50	./dump/senna.txt	KSVM	0.957914
UK/US/1	1	./dump/HLBL50u.txt	KSVM	0.597917
UK/US/1	2	./dump/HLBL50u.txt	KSVM	0.604167
UK/US/1	3	./dump/HLBL50u.txt	KSVM	0.604861
UK/US/1	5	./dump/HLBL50u.txt	KSVM	0.611111
UK/US/1	10	./dump/HLBL50u.txt	KSVM	0.659722
UK/US/1	15	./dump/HLBL50u.txt	KSVM	0.655556
UK/US/1	20	./dump/HLBL50u.txt	KSVM	0.662500
UK/US/1	25	./dump/HLBL50u.txt	KSVM	0.654861
UK/US/1	50	./dump/HLBL50u.txt	KSVM	0.646528
UK/US/2	1	./dump/HLBL50u.txt	KSVM	0.488553
UK/US/2	2	./dump/HLBL50u.txt	KSVM	0.496187
UK/US/2	3	./dump/HLBL50u.txt	KSVM	0.466661
UK/US/2	5	./dump/HLBL50u.txt	KSVM	0.489507
UK/US/2	10	./dump/HLBL50u.txt	KSVM	0.472332
UK/US/2	15	./dump/HLBL50u.txt	KSVM	0.547623
UK/US/2	20	./dump/HLBL50u.txt	KSVM	0.537123
UK/US/2	25	./dump/HLBL50u.txt	KSVM	0.694308
UK/US/2	50	./dump/HLBL50u.txt	KSVM	0.701920
Synonms	1	./dump/HLBL50u.txt	KSVM	0.559665
Synonms	2	./dump/HLBL50u.txt	KSVM	0.626766
Synonms	3	./dump/HLBL50u.txt	KSVM	0.641078
Synonms	5	./dump/HLBL50u.txt	KSVM	0.649442
Synonms	10	./dump/HLBL50u.txt	KSVM	0.660037
Synonms	15	./dump/HLBL50u.txt	KSVM	0.666171
Synonms	20	./dump/HLBL50u.txt	KSVM	0.682900
Synonms	25	./dump/HLBL50u.txt	KSVM	0.682528
Synonms	50	./dump/HLBL50u.txt	KSVM	0.687546
Gender	1	./dump/HLBL50u.txt	KSVM	0.620482
Gender	2	./dump/HLBL50u.txt	KSVM	0.664680
Gender	3	./dump/HLBL50u.txt	KSVM	0.666657
Gender	5	./dump/HLBL50u.txt	KSVM	0.675377
Gender	10	./dump/HLBL50u.txt	KSVM	0.661301
Gender	15	./dump/HLBL50u.txt	KSVM	0.658643
Gender	20	./dump/HLBL50u.txt	KSVM	0.673338
Gender	25	./dump/HLBL50u.txt	KSVM	0.655295
Gender	50	./dump/HLBL50u.txt	KSVM	0.664014
Sentiment	1	./dump/HLBL50u.txt	KSVM	0.553994
Sentiment	2	./dump/HLBL50u.txt	KSVM	0.577034
Sentiment	3	./dump/HLBL50u.txt	KSVM	0.590048
Sentiment	5	./dump/HLBL50u.txt	KSVM	0.666901
Sentiment	10	./dump/HLBL50u.txt	KSVM	0.752374
Sentiment	15	./dump/HLBL50u.txt	KSVM	0.795286
Sentiment	20	./dump/HLBL50u.txt	KSVM	0.809353
Sentiment	25	./dump/HLBL50u.txt	KSVM	0.823779
Sentiment	50	./dump/HLBL50u.txt	KSVM	0.846115
Plural	1	./dump/HLBL50u.txt	KSVM	0.645030
Plural	2	./dump/HLBL50u.txt	KSVM	0.708828
Plural	3	./dump/HLBL50u.txt	KSVM	0.751113
Plural	5	./dump/HLBL50u.txt	KSVM	0.769659
Plural	10	./dump/HLBL50u.txt	KSVM	0.781899
Plural	15	./dump/HLBL50u.txt	KSVM	0.807493
Plural	20	./dump/HLBL50u.txt	KSVM	0.804896
Plural	25	./dump/HLBL50u.txt	KSVM	0.806751
Plural	50	./dump/HLBL50u.txt	KSVM	0.806009
UK/US/1	1	./dump/CW50u.txt	KSVM	0.641667
UK/US/1	2	./dump/CW50u.txt	KSVM	0.647222
UK/US/1	3	./dump/CW50u.txt	KSVM	0.643056
UK/US/1	5	./dump/CW50u.txt	KSVM	0.658333
UK/US/1	10	./dump/CW50u.txt	KSVM	0.673611
UK/US/1	15	./dump/CW50u.txt	KSVM	0.675000
UK/US/1	20	./dump/CW50u.txt	KSVM	0.673611
UK/US/1	25	./dump/CW50u.txt	KSVM	0.668750
UK/US/1	50	./dump/CW50u.txt	KSVM	0.663194
UK/US/2	1	./dump/CW50u.txt	KSVM	0.468631
UK/US/2	2	./dump/CW50u.txt	KSVM	0.436312
UK/US/2	3	./dump/CW50u.txt	KSVM	0.434411
UK/US/2	5	./dump/CW50u.txt	KSVM	0.407795
UK/US/2	10	./dump/CW50u.txt	KSVM	0.735741
UK/US/2	15	./dump/CW50u.txt	KSVM	0.696768
UK/US/2	20	./dump/CW50u.txt	KSVM	0.739544
UK/US/2	25	./dump/CW50u.txt	KSVM	0.705323
UK/US/2	50	./dump/CW50u.txt	KSVM	0.750000
Synonms	1	./dump/CW50u.txt	KSVM	0.520833
Synonms	2	./dump/CW50u.txt	KSVM	0.516369
Synonms	3	./dump/CW50u.txt	KSVM	0.551339
Synonms	5	./dump/CW50u.txt	KSVM	0.689546
Synonms	10	./dump/CW50u.txt	KSVM	0.724516
Synonms	15	./dump/CW50u.txt	KSVM	0.732887
Synonms	20	./dump/CW50u.txt	KSVM	0.722656
Synonms	25	./dump/CW50u.txt	KSVM	0.741257
Synonms	50	./dump/CW50u.txt	KSVM	0.739211
Gender	1	./dump/CW50u.txt	KSVM	0.671358
Gender	2	./dump/CW50u.txt	KSVM	0.670693
Gender	3	./dump/CW50u.txt	KSVM	0.662634
Gender	5	./dump/CW50u.txt	KSVM	0.679374
Gender	10	./dump/CW50u.txt	KSVM	0.667361
Gender	15	./dump/CW50u.txt	KSVM	0.667327
Gender	20	./dump/CW50u.txt	KSVM	0.678051
Gender	25	./dump/CW50u.txt	KSVM	0.665358
Gender	50	./dump/CW50u.txt	KSVM	0.663336
Sentiment	1	./dump/CW50u.txt	KSVM	0.532173
Sentiment	2	./dump/CW50u.txt	KSVM	0.655942
Sentiment	3	./dump/CW50u.txt	KSVM	0.757032
Sentiment	5	./dump/CW50u.txt	KSVM	0.788502
Sentiment	10	./dump/CW50u.txt	KSVM	0.810302
Sentiment	15	./dump/CW50u.txt	KSVM	0.826125
Sentiment	20	./dump/CW50u.txt	KSVM	0.832982
Sentiment	25	./dump/CW50u.txt	KSVM	0.840717
Sentiment	50	./dump/CW50u.txt	KSVM	0.847222
Plural	1	./dump/CW50u.txt	KSVM	0.560399
Plural	2	./dump/CW50u.txt	KSVM	0.830361
Plural	3	./dump/CW50u.txt	KSVM	0.838181
Plural	5	./dump/CW50u.txt	KSVM	0.874353
Plural	10	./dump/CW50u.txt	KSVM	0.886638
Plural	15	./dump/CW50u.txt	KSVM	0.885157
Plural	20	./dump/CW50u.txt	KSVM	0.882544
Plural	25	./dump/CW50u.txt	KSVM	0.881809
Plural	50	./dump/CW50u.txt	KSVM	0.880688
UK/US/1	1	./dump/havg.txt	KSVM	0.702055
UK/US/1	2	./dump/havg.txt	KSVM	0.849315
UK/US/1	3	./dump/havg.txt	KSVM	0.861644
UK/US/1	5	./dump/havg.txt	KSVM	0.867123
UK/US/1	10	./dump/havg.txt	KSVM	0.871233
UK/US/1	15	./dump/havg.txt	KSVM	0.874658
UK/US/1	20	./dump/havg.txt	KSVM	0.877397
UK/US/1	25	./dump/havg.txt	KSVM	0.877397
UK/US/1	50	./dump/havg.txt	KSVM	0.876712
UK/US/2	1	./dump/havg.txt	KSVM	0.965485
UK/US/2	2	./dump/havg.txt	KSVM	0.969216
UK/US/2	3	./dump/havg.txt	KSVM	0.965485
UK/US/2	5	./dump/havg.txt	KSVM	0.963619
UK/US/2	10	./dump/havg.txt	KSVM	0.961754
UK/US/2	15	./dump/havg.txt	KSVM	0.958955
UK/US/2	20	./dump/havg.txt	KSVM	0.961754
UK/US/2	25	./dump/havg.txt	KSVM	0.959888
UK/US/2	50	./dump/havg.txt	KSVM	0.959888
Synonms	1	./dump/havg.txt	KSVM	0.586162
Synonms	2	./dump/havg.txt	KSVM	0.600369
Synonms	3	./dump/havg.txt	KSVM	0.603506
Synonms	5	./dump/havg.txt	KSVM	0.618081
Synonms	10	./dump/havg.txt	KSVM	0.689483
Synonms	15	./dump/havg.txt	KSVM	0.696863
Synonms	20	./dump/havg.txt	KSVM	0.711255
Synonms	25	./dump/havg.txt	KSVM	0.727306
Synonms	50	./dump/havg.txt	KSVM	0.729520
Gender	1	./dump/havg.txt	KSVM	0.629855
Gender	2	./dump/havg.txt	KSVM	0.766398
Gender	3	./dump/havg.txt	KSVM	0.807234
Gender	5	./dump/havg.txt	KSVM	0.887546
Gender	10	./dump/havg.txt	KSVM	0.879504
Gender	15	./dump/havg.txt	KSVM	0.869484
Gender	20	./dump/havg.txt	KSVM	0.890208
Gender	25	./dump/havg.txt	KSVM	0.898924
Gender	50	./dump/havg.txt	KSVM	0.893562
Sentiment	1	./dump/havg.txt	KSVM	0.728731
Sentiment	2	./dump/havg.txt	KSVM	0.755753
Sentiment	3	./dump/havg.txt	KSVM	0.754707
Sentiment	5	./dump/havg.txt	KSVM	0.804219
Sentiment	10	./dump/havg.txt	KSVM	0.881974
Sentiment	15	./dump/havg.txt	KSVM	0.885286
Sentiment	20	./dump/havg.txt	KSVM	0.886855
Sentiment	25	./dump/havg.txt	KSVM	0.896967
Sentiment	50	./dump/havg.txt	KSVM	0.913006
Plural	1	./dump/havg.txt	KSVM	0.539658
Plural	2	./dump/havg.txt	KSVM	0.622473
Plural	3	./dump/havg.txt	KSVM	0.609642
Plural	5	./dump/havg.txt	KSVM	0.650855
Plural	10	./dump/havg.txt	KSVM	0.707232
Plural	15	./dump/havg.txt	KSVM	0.739114
Plural	20	./dump/havg.txt	KSVM	0.753110
Plural	25	./dump/havg.txt	KSVM	0.804821
Plural	50	./dump/havg.txt	KSVM	0.818040


==> results/pca_logistic_huang.txt <==
UK/US/1	1	./dump/senna.txt	Logistic	0.512208
UK/US/1	2	./dump/senna.txt	Logistic	0.626858
UK/US/1	3	./dump/senna.txt	Logistic	0.639597
UK/US/1	5	./dump/senna.txt	Logistic	0.686306
UK/US/1	10	./dump/senna.txt	Logistic	0.688960
UK/US/1	15	./dump/senna.txt	Logistic	0.711783
UK/US/1	20	./dump/senna.txt	Logistic	0.718684
UK/US/1	25	./dump/senna.txt	Logistic	0.726645
UK/US/1	50	./dump/senna.txt	Logistic	0.715499
UK/US/2	1	./dump/senna.txt	Logistic	0.492916
UK/US/2	2	./dump/senna.txt	Logistic	0.480154
UK/US/2	3	./dump/senna.txt	Logistic	0.466654
UK/US/2	5	./dump/senna.txt	Logistic	0.468112
UK/US/2	10	./dump/senna.txt	Logistic	0.666668
UK/US/2	15	./dump/senna.txt	Logistic	0.662441
UK/US/2	20	./dump/senna.txt	Logistic	0.658165
UK/US/2	25	./dump/senna.txt	Logistic	0.886531
UK/US/2	50	./dump/senna.txt	Logistic	0.883708
Synonms	1	./dump/senna.txt	Logistic	0.600348
Synonms	2	./dump/senna.txt	Logistic	0.621080
Synonms	3	./dump/senna.txt	Logistic	0.651220
Synonms	5	./dump/senna.txt	Logistic	0.686063
Synonms	10	./dump/senna.txt	Logistic	0.686585
Synonms	15	./dump/senna.txt	Logistic	0.698432
Synonms	20	./dump/senna.txt	Logistic	0.697038
Synonms	25	./dump/senna.txt	Logistic	0.705226
Synonms	50	./dump/senna.txt	Logistic	0.716551
Gender	1	./dump/senna.txt	Logistic	0.593750
Gender	2	./dump/senna.txt	Logistic	0.636719
Gender	3	./dump/senna.txt	Logistic	0.714193
Gender	5	./dump/senna.txt	Logistic	0.764974
Gender	10	./dump/senna.txt	Logistic	0.834635
Gender	15	./dump/senna.txt	Logistic	0.849609
Gender	20	./dump/senna.txt	Logistic	0.863932
Gender	25	./dump/senna.txt	Logistic	0.843750
Gender	50	./dump/senna.txt	Logistic	0.863932
Sentiment	1	./dump/senna.txt	Logistic	0.535485
Sentiment	2	./dump/senna.txt	Logistic	0.617081
Sentiment	3	./dump/senna.txt	Logistic	0.715087
Sentiment	5	./dump/senna.txt	Logistic	0.742122
Sentiment	10	./dump/senna.txt	Logistic	0.800828
Sentiment	15	./dump/senna.txt	Logistic	0.802652
Sentiment	20	./dump/senna.txt	Logistic	0.797346
Sentiment	25	./dump/senna.txt	Logistic	0.805637
Sentiment	50	./dump/senna.txt	Logistic	0.812439
Plural	1	./dump/senna.txt	Logistic	0.908862
Plural	2	./dump/senna.txt	Logistic	0.914265
Plural	3	./dump/senna.txt	Logistic	0.922911
Plural	5	./dump/senna.txt	Logistic	0.923991
Plural	10	./dump/senna.txt	Logistic	0.945965
Plural	15	./dump/senna.txt	Logistic	0.952810
Plural	20	./dump/senna.txt	Logistic	0.953170
Plural	25	./dump/senna.txt	Logistic	0.952089
Plural	50	./dump/senna.txt	Logistic	0.959294
UK/US/1	1	./dump/HLBL50u.txt	Logistic	0.493056
UK/US/1	2	./dump/HLBL50u.txt	Logistic	0.559028
UK/US/1	3	./dump/HLBL50u.txt	Logistic	0.563889
UK/US/1	5	./dump/HLBL50u.txt	Logistic	0.570833
UK/US/1	10	./dump/HLBL50u.txt	Logistic	0.629861
UK/US/1	15	./dump/HLBL50u.txt	Logistic	0.640278
UK/US/1	20	./dump/HLBL50u.txt	Logistic	0.637500
UK/US/1	25	./dump/HLBL50u.txt	Logistic	0.634722
UK/US/1	50	./dump/HLBL50u.txt	Logistic	0.640972
UK/US/2	1	./dump/HLBL50u.txt	Logistic	0.499064
UK/US/2	2	./dump/HLBL50u.txt	Logistic	0.477146
UK/US/2	3	./dump/HLBL50u.txt	Logistic	0.457126
UK/US/2	5	./dump/HLBL50u.txt	Logistic	0.471418
UK/US/2	10	./dump/HLBL50u.txt	Logistic	0.452410
UK/US/2	15	./dump/HLBL50u.txt	Logistic	0.554302
UK/US/2	20	./dump/HLBL50u.txt	Logistic	0.538030
UK/US/2	25	./dump/HLBL50u.txt	Logistic	0.711440
UK/US/2	50	./dump/HLBL50u.txt	Logistic	0.722858
Synonms	1	./dump/HLBL50u.txt	Logistic	0.540335
Synonms	2	./dump/HLBL50u.txt	Logistic	0.611524
Synonms	3	./dump/HLBL50u.txt	Logistic	0.624535
Synonms	5	./dump/HLBL50u.txt	Logistic	0.630112
Synonms	10	./dump/HLBL50u.txt	Logistic	0.633271
Synonms	15	./dump/HLBL50u.txt	Logistic	0.637918
Synonms	20	./dump/HLBL50u.txt	Logistic	0.640892
Synonms	25	./dump/HLBL50u.txt	Logistic	0.649442
Synonms	50	./dump/HLBL50u.txt	Logistic	0.655019
Gender	1	./dump/HLBL50u.txt	Logistic	0.609778
Gender	2	./dump/HLBL50u.txt	Logistic	0.645267
Gender	3	./dump/HLBL50u.txt	Logistic	0.648650
Gender	5	./dump/HLBL50u.txt	Logistic	0.663324
Gender	10	./dump/HLBL50u.txt	Logistic	0.658001
Gender	15	./dump/HLBL50u.txt	Logistic	0.664625
Gender	20	./dump/HLBL50u.txt	Logistic	0.644566
Gender	25	./dump/HLBL50u.txt	Logistic	0.638555
Gender	50	./dump/HLBL50u.txt	Logistic	0.668005
Sentiment	1	./dump/HLBL50u.txt	Logistic	0.550302
Sentiment	2	./dump/HLBL50u.txt	Logistic	0.565072
Sentiment	3	./dump/HLBL50u.txt	Logistic	0.578088
Sentiment	5	./dump/HLBL50u.txt	Logistic	0.628210
Sentiment	10	./dump/HLBL50u.txt	Logistic	0.662854
Sentiment	15	./dump/HLBL50u.txt	Logistic	0.674639
Sentiment	20	./dump/HLBL50u.txt	Logistic	0.693106
Sentiment	25	./dump/HLBL50u.txt	Logistic	0.690468
Sentiment	50	./dump/HLBL50u.txt	Logistic	0.706297
Plural	1	./dump/HLBL50u.txt	Logistic	0.617583
Plural	2	./dump/HLBL50u.txt	Logistic	0.688133
Plural	3	./dump/HLBL50u.txt	Logistic	0.701881
Plural	5	./dump/HLBL50u.txt	Logistic	0.765195
Plural	10	./dump/HLBL50u.txt	Logistic	0.777858
Plural	15	./dump/HLBL50u.txt	Logistic	0.780391
Plural	20	./dump/HLBL50u.txt	Logistic	0.784009
Plural	25	./dump/HLBL50u.txt	Logistic	0.790883
Plural	50	./dump/HLBL50u.txt	Logistic	0.802822
UK/US/1	1	./dump/CW50u.txt	Logistic	0.640972
UK/US/1	2	./dump/CW50u.txt	Logistic	0.631944
UK/US/1	3	./dump/CW50u.txt	Logistic	0.638194
UK/US/1	5	./dump/CW50u.txt	Logistic	0.662500
UK/US/1	10	./dump/CW50u.txt	Logistic	0.652778
UK/US/1	15	./dump/CW50u.txt	Logistic	0.654167
UK/US/1	20	./dump/CW50u.txt	Logistic	0.664583
UK/US/1	25	./dump/CW50u.txt	Logistic	0.650000
UK/US/1	50	./dump/CW50u.txt	Logistic	0.647222
UK/US/2	1	./dump/CW50u.txt	Logistic	0.483840
UK/US/2	2	./dump/CW50u.txt	Logistic	0.467681
UK/US/2	3	./dump/CW50u.txt	Logistic	0.445817
UK/US/2	5	./dump/CW50u.txt	Logistic	0.439163
UK/US/2	10	./dump/CW50u.txt	Logistic	0.807985
UK/US/2	15	./dump/CW50u.txt	Logistic	0.804183
UK/US/2	20	./dump/CW50u.txt	Logistic	0.807985
UK/US/2	25	./dump/CW50u.txt	Logistic	0.795627
UK/US/2	50	./dump/CW50u.txt	Logistic	0.812738
Synonms	1	./dump/CW50u.txt	Logistic	0.509859
Synonms	2	./dump/CW50u.txt	Logistic	0.515439
Synonms	3	./dump/CW50u.txt	Logistic	0.529576
Synonms	5	./dump/CW50u.txt	Logistic	0.640439
Synonms	10	./dump/CW50u.txt	Logistic	0.649182
Synonms	15	./dump/CW50u.txt	Logistic	0.655134
Synonms	20	./dump/CW50u.txt	Logistic	0.653460
Synonms	25	./dump/CW50u.txt	Logistic	0.664993
Synonms	50	./dump/CW50u.txt	Logistic	0.673921
Gender	1	./dump/CW50u.txt	Logistic	0.665320
Gender	2	./dump/CW50u.txt	Logistic	0.662623
Gender	3	./dump/CW50u.txt	Logistic	0.661987
Gender	5	./dump/CW50u.txt	Logistic	0.661317
Gender	10	./dump/CW50u.txt	Logistic	0.679392
Gender	15	./dump/CW50u.txt	Logistic	0.668012
Gender	20	./dump/CW50u.txt	Logistic	0.659283
Gender	25	./dump/CW50u.txt	Logistic	0.685420
Gender	50	./dump/CW50u.txt	Logistic	0.680048
Sentiment	1	./dump/CW50u.txt	Logistic	0.511603
Sentiment	2	./dump/CW50u.txt	Logistic	0.507560
Sentiment	3	./dump/CW50u.txt	Logistic	0.560127
Sentiment	5	./dump/CW50u.txt	Logistic	0.620781
Sentiment	10	./dump/CW50u.txt	Logistic	0.663678
Sentiment	15	./dump/CW50u.txt	Logistic	0.667018
Sentiment	20	./dump/CW50u.txt	Logistic	0.676512
Sentiment	25	./dump/CW50u.txt	Logistic	0.676864
Sentiment	50	./dump/CW50u.txt	Logistic	0.685830
Plural	1	./dump/CW50u.txt	Logistic	0.563296
Plural	2	./dump/CW50u.txt	Logistic	0.797469
Plural	3	./dump/CW50u.txt	Logistic	0.862625
Plural	5	./dump/CW50u.txt	Logistic	0.872304
Plural	10	./dump/CW50u.txt	Logistic	0.876394
Plural	15	./dump/CW50u.txt	Logistic	0.873045
Plural	20	./dump/CW50u.txt	Logistic	0.874538
Plural	25	./dump/CW50u.txt	Logistic	0.877138
Plural	50	./dump/CW50u.txt	Logistic	0.876777
UK/US/1	1	./dump/havg.txt	Logistic	0.693151
UK/US/1	2	./dump/havg.txt	Logistic	0.840411
UK/US/1	3	./dump/havg.txt	Logistic	0.848630
UK/US/1	5	./dump/havg.txt	Logistic	0.863014
UK/US/1	10	./dump/havg.txt	Logistic	0.867123
UK/US/1	15	./dump/havg.txt	Logistic	0.873973
UK/US/1	20	./dump/havg.txt	Logistic	0.871918
UK/US/1	25	./dump/havg.txt	Logistic	0.880822
UK/US/1	50	./dump/havg.txt	Logistic	0.871233
UK/US/2	1	./dump/havg.txt	Logistic	0.963619
UK/US/2	2	./dump/havg.txt	Logistic	0.968284
UK/US/2	3	./dump/havg.txt	Logistic	0.965485
UK/US/2	5	./dump/havg.txt	Logistic	0.965485
UK/US/2	10	./dump/havg.txt	Logistic	0.964552
UK/US/2	15	./dump/havg.txt	Logistic	0.962687
UK/US/2	20	./dump/havg.txt	Logistic	0.964552
UK/US/2	25	./dump/havg.txt	Logistic	0.965485
UK/US/2	50	./dump/havg.txt	Logistic	0.963619
Synonms	1	./dump/havg.txt	Logistic	0.588192
Synonms	2	./dump/havg.txt	Logistic	0.596494
Synonms	3	./dump/havg.txt	Logistic	0.604613
Synonms	5	./dump/havg.txt	Logistic	0.610886
Synonms	10	./dump/havg.txt	Logistic	0.637269
Synonms	15	./dump/havg.txt	Logistic	0.645941
Synonms	20	./dump/havg.txt	Logistic	0.641697
Synonms	25	./dump/havg.txt	Logistic	0.633026
Synonms	50	./dump/havg.txt	Logistic	0.652768
Gender	1	./dump/havg.txt	Logistic	0.639235
Gender	2	./dump/havg.txt	Logistic	0.744307
Gender	3	./dump/havg.txt	Logistic	0.730264
Gender	5	./dump/havg.txt	Logistic	0.862104
Gender	10	./dump/havg.txt	Logistic	0.866774
Gender	15	./dump/havg.txt	Logistic	0.862129
Gender	20	./dump/havg.txt	Logistic	0.874163
Gender	25	./dump/havg.txt	Logistic	0.876174
Gender	50	./dump/havg.txt	Logistic	0.884862
Sentiment	1	./dump/havg.txt	Logistic	0.733438
Sentiment	2	./dump/havg.txt	Logistic	0.753138
Sentiment	3	./dump/havg.txt	Logistic	0.758194
Sentiment	5	./dump/havg.txt	Logistic	0.800209
Sentiment	10	./dump/havg.txt	Logistic	0.828975
Sentiment	15	./dump/havg.txt	Logistic	0.830021
Sentiment	20	./dump/havg.txt	Logistic	0.828452
Sentiment	25	./dump/havg.txt	Logistic	0.834031
Sentiment	50	./dump/havg.txt	Logistic	0.838738
Plural	1	./dump/havg.txt	Logistic	0.504484
Plural	2	./dump/havg.txt	Logistic	0.578475
Plural	3	./dump/havg.txt	Logistic	0.583333
Plural	5	./dump/havg.txt	Logistic	0.625934
Plural	10	./dump/havg.txt	Logistic	0.714126
Plural	15	./dump/havg.txt	Logistic	0.748879
Plural	20	./dump/havg.txt	Logistic	0.761958
Plural	25	./dump/havg.txt	Logistic	0.788864
Plural	50	./dump/havg.txt	Logistic	0.815396


==> results/pca_lsvm_huang.txt <==
UK/US/1	1	./dump/senna.txt	LSVM	0.505839
UK/US/1	2	./dump/senna.txt	LSVM	0.622611
UK/US/1	3	./dump/senna.txt	LSVM	0.636412
UK/US/1	5	./dump/senna.txt	LSVM	0.682059
UK/US/1	10	./dump/senna.txt	LSVM	0.691083
UK/US/1	15	./dump/senna.txt	LSVM	0.709130
UK/US/1	20	./dump/senna.txt	LSVM	0.719214
UK/US/1	25	./dump/senna.txt	LSVM	0.727176
UK/US/1	50	./dump/senna.txt	LSVM	0.719214
UK/US/2	1	./dump/senna.txt	LSVM	0.488652
UK/US/2	2	./dump/senna.txt	LSVM	0.482973
UK/US/2	3	./dump/senna.txt	LSVM	0.504263
UK/US/2	5	./dump/senna.txt	LSVM	0.474464
UK/US/2	10	./dump/senna.txt	LSVM	0.673736
UK/US/2	15	./dump/senna.txt	LSVM	0.665992
UK/US/2	20	./dump/senna.txt	LSVM	0.636873
UK/US/2	25	./dump/senna.txt	LSVM	0.875893
UK/US/2	50	./dump/senna.txt	LSVM	0.882984
Synonms	1	./dump/senna.txt	LSVM	0.604530
Synonms	2	./dump/senna.txt	LSVM	0.613415
Synonms	3	./dump/senna.txt	LSVM	0.646690
Synonms	5	./dump/senna.txt	LSVM	0.683798
Synonms	10	./dump/senna.txt	LSVM	0.681882
Synonms	15	./dump/senna.txt	LSVM	0.689199
Synonms	20	./dump/senna.txt	LSVM	0.710279
Synonms	25	./dump/senna.txt	LSVM	0.706098
Synonms	50	./dump/senna.txt	LSVM	0.721777
Gender	1	./dump/senna.txt	LSVM	0.579427
Gender	2	./dump/senna.txt	LSVM	0.645182
Gender	3	./dump/senna.txt	LSVM	0.717448
Gender	5	./dump/senna.txt	LSVM	0.763021
Gender	10	./dump/senna.txt	LSVM	0.839193
Gender	15	./dump/senna.txt	LSVM	0.852214
Gender	20	./dump/senna.txt	LSVM	0.854818
Gender	25	./dump/senna.txt	LSVM	0.851562
Gender	50	./dump/senna.txt	LSVM	0.852214
Sentiment	1	./dump/senna.txt	LSVM	0.533664
Sentiment	2	./dump/senna.txt	LSVM	0.599506
Sentiment	3	./dump/senna.txt	LSVM	0.714262
Sentiment	5	./dump/senna.txt	LSVM	0.739800
Sentiment	10	./dump/senna.txt	LSVM	0.793862
Sentiment	15	./dump/senna.txt	LSVM	0.802652
Sentiment	20	./dump/senna.txt	LSVM	0.801657
Sentiment	25	./dump/senna.txt	LSVM	0.807795
Sentiment	50	./dump/senna.txt	LSVM	0.811111
Plural	1	./dump/senna.txt	LSVM	0.863855
Plural	2	./dump/senna.txt	LSVM	0.911581
Plural	3	./dump/senna.txt	LSVM	0.918600
Plural	5	./dump/senna.txt	LSVM	0.924906
Plural	10	./dump/senna.txt	LSVM	0.937895
Plural	15	./dump/senna.txt	LSVM	0.945266
Plural	20	./dump/senna.txt	LSVM	0.949121
Plural	25	./dump/senna.txt	LSVM	0.950527
Plural	50	./dump/senna.txt	LSVM	0.952276
UK/US/1	1	./dump/HLBL50u.txt	LSVM	0.496528
UK/US/1	2	./dump/HLBL50u.txt	LSVM	0.562500
UK/US/1	3	./dump/HLBL50u.txt	LSVM	0.568056
UK/US/1	5	./dump/HLBL50u.txt	LSVM	0.581250
UK/US/1	10	./dump/HLBL50u.txt	LSVM	0.616667
UK/US/1	15	./dump/HLBL50u.txt	LSVM	0.629861
UK/US/1	20	./dump/HLBL50u.txt	LSVM	0.653472
UK/US/1	25	./dump/HLBL50u.txt	LSVM	0.633333
UK/US/1	50	./dump/HLBL50u.txt	LSVM	0.625694
UK/US/2	1	./dump/HLBL50u.txt	LSVM	0.474280
UK/US/2	2	./dump/HLBL50u.txt	LSVM	0.471447
UK/US/2	3	./dump/HLBL50u.txt	LSVM	0.457159
UK/US/2	5	./dump/HLBL50u.txt	LSVM	0.444744
UK/US/2	10	./dump/HLBL50u.txt	LSVM	0.464764
UK/US/2	15	./dump/HLBL50u.txt	LSVM	0.551414
UK/US/2	20	./dump/HLBL50u.txt	LSVM	0.544724
UK/US/2	25	./dump/HLBL50u.txt	LSVM	0.712387
UK/US/2	50	./dump/HLBL50u.txt	LSVM	0.706658
Synonms	1	./dump/HLBL50u.txt	LSVM	0.557063
Synonms	2	./dump/HLBL50u.txt	LSVM	0.606691
Synonms	3	./dump/HLBL50u.txt	LSVM	0.625465
Synonms	5	./dump/HLBL50u.txt	LSVM	0.627323
Synonms	10	./dump/HLBL50u.txt	LSVM	0.641264
Synonms	15	./dump/HLBL50u.txt	LSVM	0.646468
Synonms	20	./dump/HLBL50u.txt	LSVM	0.649071
Synonms	25	./dump/HLBL50u.txt	LSVM	0.649628
Synonms	50	./dump/HLBL50u.txt	LSVM	0.653717
Gender	1	./dump/HLBL50u.txt	LSVM	0.627170
Gender	2	./dump/HLBL50u.txt	LSVM	0.651953
Gender	3	./dump/HLBL50u.txt	LSVM	0.650614
Gender	5	./dump/HLBL50u.txt	LSVM	0.661983
Gender	10	./dump/HLBL50u.txt	LSVM	0.665969
Gender	15	./dump/HLBL50u.txt	LSVM	0.653969
Gender	20	./dump/HLBL50u.txt	LSVM	0.651270
Gender	25	./dump/HLBL50u.txt	LSVM	0.656602
Gender	50	./dump/HLBL50u.txt	LSVM	0.657301
Sentiment	1	./dump/HLBL50u.txt	LSVM	0.552234
Sentiment	2	./dump/HLBL50u.txt	LSVM	0.571228
Sentiment	3	./dump/HLBL50u.txt	LSVM	0.579670
Sentiment	5	./dump/HLBL50u.txt	LSVM	0.631200
Sentiment	10	./dump/HLBL50u.txt	LSVM	0.659691
Sentiment	15	./dump/HLBL50u.txt	LSVM	0.666375
Sentiment	20	./dump/HLBL50u.txt	LSVM	0.688181
Sentiment	25	./dump/HLBL50u.txt	LSVM	0.681675
Sentiment	50	./dump/HLBL50u.txt	LSVM	0.701897
Plural	1	./dump/HLBL50u.txt	LSVM	0.636807
Plural	2	./dump/HLBL50u.txt	LSVM	0.720765
Plural	3	./dump/HLBL50u.txt	LSVM	0.718516
Plural	5	./dump/HLBL50u.txt	LSVM	0.764618
Plural	10	./dump/HLBL50u.txt	LSVM	0.782609
Plural	15	./dump/HLBL50u.txt	LSVM	0.780735
Plural	20	./dump/HLBL50u.txt	LSVM	0.783358
Plural	25	./dump/HLBL50u.txt	LSVM	0.790480
Plural	50	./dump/HLBL50u.txt	LSVM	0.796852
UK/US/1	1	./dump/CW50u.txt	LSVM	0.632639
UK/US/1	2	./dump/CW50u.txt	LSVM	0.638194
UK/US/1	3	./dump/CW50u.txt	LSVM	0.625000
UK/US/1	5	./dump/CW50u.txt	LSVM	0.659028
UK/US/1	10	./dump/CW50u.txt	LSVM	0.651389
UK/US/1	15	./dump/CW50u.txt	LSVM	0.660417
UK/US/1	20	./dump/CW50u.txt	LSVM	0.656250
UK/US/1	25	./dump/CW50u.txt	LSVM	0.658333
UK/US/1	50	./dump/CW50u.txt	LSVM	0.656250
UK/US/2	1	./dump/CW50u.txt	LSVM	0.507605
UK/US/2	2	./dump/CW50u.txt	LSVM	0.486692
UK/US/2	3	./dump/CW50u.txt	LSVM	0.494297
UK/US/2	5	./dump/CW50u.txt	LSVM	0.473384
UK/US/2	10	./dump/CW50u.txt	LSVM	0.808935
UK/US/2	15	./dump/CW50u.txt	LSVM	0.800380
UK/US/2	20	./dump/CW50u.txt	LSVM	0.793726
UK/US/2	25	./dump/CW50u.txt	LSVM	0.796578
UK/US/2	50	./dump/CW50u.txt	LSVM	0.800380
Synonms	1	./dump/CW50u.txt	LSVM	0.518415
Synonms	2	./dump/CW50u.txt	LSVM	0.521205
Synonms	3	./dump/CW50u.txt	LSVM	0.526228
Synonms	5	./dump/CW50u.txt	LSVM	0.643601
Synonms	10	./dump/CW50u.txt	LSVM	0.653832
Synonms	15	./dump/CW50u.txt	LSVM	0.653088
Synonms	20	./dump/CW50u.txt	LSVM	0.666109
Synonms	25	./dump/CW50u.txt	LSVM	0.652158
Synonms	50	./dump/CW50u.txt	LSVM	0.668899
Gender	1	./dump/CW50u.txt	LSVM	0.668033
Gender	2	./dump/CW50u.txt	LSVM	0.654602
Gender	3	./dump/CW50u.txt	LSVM	0.640566
Gender	5	./dump/CW50u.txt	LSVM	0.658654
Gender	10	./dump/CW50u.txt	LSVM	0.666705
Gender	15	./dump/CW50u.txt	LSVM	0.682718
Gender	20	./dump/CW50u.txt	LSVM	0.684764
Gender	25	./dump/CW50u.txt	LSVM	0.654629
Gender	50	./dump/CW50u.txt	LSVM	0.670021
Sentiment	1	./dump/CW50u.txt	LSVM	0.513186
Sentiment	2	./dump/CW50u.txt	LSVM	0.514768
Sentiment	3	./dump/CW50u.txt	LSVM	0.568741
Sentiment	5	./dump/CW50u.txt	LSVM	0.621308
Sentiment	10	./dump/CW50u.txt	LSVM	0.665963
Sentiment	15	./dump/CW50u.txt	LSVM	0.671589
Sentiment	20	./dump/CW50u.txt	LSVM	0.682314
Sentiment	25	./dump/CW50u.txt	LSVM	0.676512
Sentiment	50	./dump/CW50u.txt	LSVM	0.674930
Plural	1	./dump/CW50u.txt	LSVM	0.587175
Plural	2	./dump/CW50u.txt	LSVM	0.742727
Plural	3	./dump/CW50u.txt	LSVM	0.861806
Plural	5	./dump/CW50u.txt	LSVM	0.865702
Plural	10	./dump/CW50u.txt	LSVM	0.877028
Plural	15	./dump/CW50u.txt	LSVM	0.880223
Plural	20	./dump/CW50u.txt	LSVM	0.877395
Plural	25	./dump/CW50u.txt	LSVM	0.872784
Plural	50	./dump/CW50u.txt	LSVM	0.875279
UK/US/1	1	./dump/havg.txt	LSVM	0.692466
UK/US/1	2	./dump/havg.txt	LSVM	0.848630
UK/US/1	3	./dump/havg.txt	LSVM	0.848630
UK/US/1	5	./dump/havg.txt	LSVM	0.866438
UK/US/1	10	./dump/havg.txt	LSVM	0.876712
UK/US/1	15	./dump/havg.txt	LSVM	0.867808
UK/US/1	20	./dump/havg.txt	LSVM	0.870548
UK/US/1	25	./dump/havg.txt	LSVM	0.875342
UK/US/1	50	./dump/havg.txt	LSVM	0.874658
UK/US/2	1	./dump/havg.txt	LSVM	0.968284
UK/US/2	2	./dump/havg.txt	LSVM	0.968284
UK/US/2	3	./dump/havg.txt	LSVM	0.966418
UK/US/2	5	./dump/havg.txt	LSVM	0.965485
UK/US/2	10	./dump/havg.txt	LSVM	0.966418
UK/US/2	15	./dump/havg.txt	LSVM	0.960821
UK/US/2	20	./dump/havg.txt	LSVM	0.967351
UK/US/2	25	./dump/havg.txt	LSVM	0.961754
UK/US/2	50	./dump/havg.txt	LSVM	0.961754
Synonms	1	./dump/havg.txt	LSVM	0.585978
Synonms	2	./dump/havg.txt	LSVM	0.599815
Synonms	3	./dump/havg.txt	LSVM	0.596679
Synonms	5	./dump/havg.txt	LSVM	0.601845
Synonms	10	./dump/havg.txt	LSVM	0.629151
Synonms	15	./dump/havg.txt	LSVM	0.634502
Synonms	20	./dump/havg.txt	LSVM	0.644280
Synonms	25	./dump/havg.txt	LSVM	0.647601
Synonms	50	./dump/havg.txt	LSVM	0.660332
Gender	1	./dump/havg.txt	LSVM	0.625826
Gender	2	./dump/havg.txt	LSVM	0.748303
Gender	3	./dump/havg.txt	LSVM	0.748308
Gender	5	./dump/havg.txt	LSVM	0.856762
Gender	10	./dump/havg.txt	LSVM	0.866120
Gender	15	./dump/havg.txt	LSVM	0.866145
Gender	20	./dump/havg.txt	LSVM	0.870817
Gender	25	./dump/havg.txt	LSVM	0.879521
Gender	50	./dump/havg.txt	LSVM	0.878190
Sentiment	1	./dump/havg.txt	LSVM	0.734658
Sentiment	2	./dump/havg.txt	LSVM	0.750349
Sentiment	3	./dump/havg.txt	LSVM	0.753487
Sentiment	5	./dump/havg.txt	LSVM	0.802301
Sentiment	10	./dump/havg.txt	LSVM	0.821478
Sentiment	15	./dump/havg.txt	LSVM	0.830893
Sentiment	20	./dump/havg.txt	LSVM	0.830893
Sentiment	25	./dump/havg.txt	LSVM	0.833856
Sentiment	50	./dump/havg.txt	LSVM	0.837692
Plural	1	./dump/havg.txt	LSVM	0.475490
Plural	2	./dump/havg.txt	LSVM	0.571267
Plural	3	./dump/havg.txt	LSVM	0.588989
Plural	5	./dump/havg.txt	LSVM	0.612368
Plural	10	./dump/havg.txt	LSVM	0.726244
Plural	15	./dump/havg.txt	LSVM	0.746606
Plural	20	./dump/havg.txt	LSVM	0.741704
Plural	25	./dump/havg.txt	LSVM	0.783183
Plural	50	./dump/havg.txt	LSVM	0.805053


==> results/prec_exp1.tsv <==
Sentiment 	16 	./dump/senna.txt 	Logistic 	0.808140 	
Sentiment 	20 	./dump/senna.txt 	Logistic 	0.812500 	
Sentiment 	24 	./dump/senna.txt 	Logistic 	0.811208 	
Sentiment 	28 	./dump/senna.txt 	Logistic 	0.806363 	
Sentiment 	30 	./dump/senna.txt 	Logistic 	0.753230 	
Sentiment 	31 	./dump/senna.txt 	Logistic 	0.747739 	
Gender 	16 	./dump/senna.txt 	Logistic 	0.864583 	
Gender 	20 	./dump/senna.txt 	Logistic 	0.866422 	
Gender 	24 	./dump/senna.txt 	Logistic 	0.866422 	
Gender 	28 	./dump/senna.txt 	Logistic 	0.857843 	
Gender 	30 	./dump/senna.txt 	Logistic 	0.808211 	
Gender 	31 	./dump/senna.txt 	Logistic 	0.806985 	
Synonms 	16 	./dump/senna.txt 	Logistic 	0.724437 	
Synonms 	20 	./dump/senna.txt 	Logistic 	0.726567 	
Synonms 	24 	./dump/senna.txt 	Logistic 	0.724893 	
Synonms 	28 	./dump/senna.txt 	Logistic 	0.715612 	
Synonms 	30 	./dump/senna.txt 	Logistic 	0.703439 	
Synonms 	31 	./dump/senna.txt 	Logistic 	0.702526 	
Plural 	16 	./dump/senna.txt 	Logistic 	0.948514 	
Plural 	20 	./dump/senna.txt 	Logistic 	0.948921 	
Plural 	24 	./dump/senna.txt 	Logistic 	0.948830 	
Plural 	28 	./dump/senna.txt 	Logistic 	0.940882 	
Plural 	30 	./dump/senna.txt 	Logistic 	0.903531 	
Plural 	31 	./dump/senna.txt 	Logistic 	0.903261 	
UK/US/1 	16 	./dump/senna.txt 	Logistic 	0.697322 	
UK/US/1 	20 	./dump/senna.txt 	Logistic 	0.695571 	
UK/US/1 	24 	./dump/senna.txt 	Logistic 	0.698658 	
UK/US/1 	28 	./dump/senna.txt 	Logistic 	0.690222 	
UK/US/1 	30 	./dump/senna.txt 	Logistic 	0.653790 	
UK/US/1 	31 	./dump/senna.txt 	Logistic 	0.646204 	
UK/US/2 	16 	./dump/senna.txt 	Logistic 	0.874709 	
UK/US/2 	20 	./dump/senna.txt 	Logistic 	0.869464 	
UK/US/2 	24 	./dump/senna.txt 	Logistic 	0.863054 	
UK/US/2 	28 	./dump/senna.txt 	Logistic 	0.855478 	
UK/US/2 	30 	./dump/senna.txt 	Logistic 	0.741259 	
UK/US/2 	31 	./dump/senna.txt 	Logistic 	0.726690 	
Sentiment 	16 	./dump/HLBL50u.txt 	Logistic 	0.698797 	
Sentiment 	20 	./dump/HLBL50u.txt 	Logistic 	0.701304 	
Sentiment 	24 	./dump/HLBL50u.txt 	Logistic 	0.699299 	
Sentiment 	28 	./dump/HLBL50u.txt 	Logistic 	0.686434 	
Sentiment 	30 	./dump/HLBL50u.txt 	Logistic 	0.615938 	
Sentiment 	31 	./dump/HLBL50u.txt 	Logistic 	0.603905 	
Gender 	16 	./dump/HLBL50u.txt 	Logistic 	0.690755 	
Gender 	20 	./dump/HLBL50u.txt 	Logistic 	0.672526 	
Gender 	24 	./dump/HLBL50u.txt 	Logistic 	0.681641 	
Gender 	28 	./dump/HLBL50u.txt 	Logistic 	0.677083 	
Gender 	30 	./dump/HLBL50u.txt 	Logistic 	0.638672 	
Gender 	31 	./dump/HLBL50u.txt 	Logistic 	0.643880 	
Synonms 	16 	./dump/HLBL50u.txt 	Logistic 	0.657719 	
Synonms 	20 	./dump/HLBL50u.txt 	Logistic 	0.658246 	
Synonms 	24 	./dump/HLBL50u.txt 	Logistic 	0.657544 	
Synonms 	28 	./dump/HLBL50u.txt 	Logistic 	0.602456 	
Synonms 	30 	./dump/HLBL50u.txt 	Logistic 	0.512807 	
Synonms 	31 	./dump/HLBL50u.txt 	Logistic 	0.512456 	
Plural 	16 	./dump/HLBL50u.txt 	Logistic 	0.800279 	
Plural 	20 	./dump/HLBL50u.txt 	Logistic 	0.801170 	
Plural 	24 	./dump/HLBL50u.txt 	Logistic 	0.798245 	
Plural 	28 	./dump/HLBL50u.txt 	Logistic 	0.730442 	
Plural 	30 	./dump/HLBL50u.txt 	Logistic 	0.701247 	
Plural 	31 	./dump/HLBL50u.txt 	Logistic 	0.701565 	
UK/US/1 	16 	./dump/HLBL50u.txt 	Logistic 	0.548872 	
UK/US/1 	20 	./dump/HLBL50u.txt 	Logistic 	0.548106 	
UK/US/1 	24 	./dump/HLBL50u.txt 	Logistic 	0.532573 	
UK/US/1 	28 	./dump/HLBL50u.txt 	Logistic 	0.544604 	
UK/US/1 	30 	./dump/HLBL50u.txt 	Logistic 	0.579885 	
UK/US/1 	31 	./dump/HLBL50u.txt 	Logistic 	0.560123 	
UK/US/2 	16 	./dump/HLBL50u.txt 	Logistic 	0.714156 	
UK/US/2 	20 	./dump/HLBL50u.txt 	Logistic 	0.712191 	
UK/US/2 	24 	./dump/HLBL50u.txt 	Logistic 	0.709768 	
UK/US/2 	28 	./dump/HLBL50u.txt 	Logistic 	0.687806 	
UK/US/2 	30 	./dump/HLBL50u.txt 	Logistic 	0.713652 	
UK/US/2 	31 	./dump/HLBL50u.txt 	Logistic 	0.714621 	
Sentiment 	16 	./dump/CW50u.txt 	Logistic 	0.678198 	
Sentiment 	20 	./dump/CW50u.txt 	Logistic 	0.678534 	
Sentiment 	24 	./dump/CW50u.txt 	Logistic 	0.674021 	
Sentiment 	28 	./dump/CW50u.txt 	Logistic 	0.679539 	
Sentiment 	30 	./dump/CW50u.txt 	Logistic 	0.645767 	
Sentiment 	31 	./dump/CW50u.txt 	Logistic 	0.641758 	
Gender 	16 	./dump/CW50u.txt 	Logistic 	0.706128 	
Gender 	20 	./dump/CW50u.txt 	Logistic 	0.715882 	
Gender 	24 	./dump/CW50u.txt 	Logistic 	0.713261 	
Gender 	28 	./dump/CW50u.txt 	Logistic 	0.706747 	
Gender 	30 	./dump/CW50u.txt 	Logistic 	0.669690 	
Gender 	31 	./dump/CW50u.txt 	Logistic 	0.665158 	
Synonms 	16 	./dump/CW50u.txt 	Logistic 	0.666901 	
Synonms 	20 	./dump/CW50u.txt 	Logistic 	0.677266 	
Synonms 	24 	./dump/CW50u.txt 	Logistic 	0.673577 	
Synonms 	28 	./dump/CW50u.txt 	Logistic 	0.660049 	
Synonms 	30 	./dump/CW50u.txt 	Logistic 	0.657941 	
Synonms 	31 	./dump/CW50u.txt 	Logistic 	0.655657 	
Plural 	16 	./dump/CW50u.txt 	Logistic 	0.876389 	
Plural 	20 	./dump/CW50u.txt 	Logistic 	0.877792 	
Plural 	24 	./dump/CW50u.txt 	Logistic 	0.879132 	
Plural 	28 	./dump/CW50u.txt 	Logistic 	0.864263 	
Plural 	30 	./dump/CW50u.txt 	Logistic 	0.832993 	
Plural 	31 	./dump/CW50u.txt 	Logistic 	0.829229 	
UK/US/1 	16 	./dump/CW50u.txt 	Logistic 	0.582555 	
UK/US/1 	20 	./dump/CW50u.txt 	Logistic 	0.568925 	
UK/US/1 	24 	./dump/CW50u.txt 	Logistic 	0.580218 	
UK/US/1 	28 	./dump/CW50u.txt 	Logistic 	0.574377 	
UK/US/1 	30 	./dump/CW50u.txt 	Logistic 	0.572430 	
UK/US/1 	31 	./dump/CW50u.txt 	Logistic 	0.566199 	
UK/US/2 	16 	./dump/CW50u.txt 	Logistic 	0.765196 	
UK/US/2 	20 	./dump/CW50u.txt 	Logistic 	0.763235 	
UK/US/2 	24 	./dump/CW50u.txt 	Logistic 	0.762255 	
UK/US/2 	28 	./dump/CW50u.txt 	Logistic 	0.753431 	
UK/US/2 	30 	./dump/CW50u.txt 	Logistic 	0.761275 	
UK/US/2 	31 	./dump/CW50u.txt 	Logistic 	0.757843 	
Sentiment 	16 	./dump/nbl.txt 	Logistic 	0.823436 	
Sentiment 	20 	./dump/nbl.txt 	Logistic 	0.825209 	
Sentiment 	24 	./dump/nbl.txt 	Logistic 	0.820294 	
Sentiment 	28 	./dump/nbl.txt 	Logistic 	0.816556 	
Sentiment 	30 	./dump/nbl.txt 	Logistic 	0.759344 	
Sentiment 	31 	./dump/nbl.txt 	Logistic 	0.751670 	
Gender 	16 	./dump/nbl.txt 	Logistic 	0.890152 	
Gender 	20 	./dump/nbl.txt 	Logistic 	0.898990 	
Gender 	24 	./dump/nbl.txt 	Logistic 	0.899621 	
Gender 	28 	./dump/nbl.txt 	Logistic 	0.892677 	
Gender 	30 	./dump/nbl.txt 	Logistic 	0.826389 	
Gender 	31 	./dump/nbl.txt 	Logistic 	0.820076 	
Synonms 	16 	./dump/nbl.txt 	Logistic 	0.735401 	
Synonms 	20 	./dump/nbl.txt 	Logistic 	0.737591 	
Synonms 	24 	./dump/nbl.txt 	Logistic 	0.733759 	
Synonms 	28 	./dump/nbl.txt 	Logistic 	0.735949 	
Synonms 	30 	./dump/nbl.txt 	Logistic 	0.706387 	
Synonms 	31 	./dump/nbl.txt 	Logistic 	0.711314 	
Plural 	16 	./dump/nbl.txt 	Logistic 	0.971970 	
Plural 	20 	./dump/nbl.txt 	Logistic 	0.972520 	
Plural 	24 	./dump/nbl.txt 	Logistic 	0.972314 	
Plural 	28 	./dump/nbl.txt 	Logistic 	0.969497 	
Plural 	30 	./dump/nbl.txt 	Logistic 	0.888500 	
Plural 	31 	./dump/nbl.txt 	Logistic 	0.884927 	
UK/US/1 	16 	./dump/nbl.txt 	Logistic 	0.576205 	
UK/US/1 	20 	./dump/nbl.txt 	Logistic 	0.587581 	
UK/US/1 	24 	./dump/nbl.txt 	Logistic 	0.570071 	
UK/US/1 	28 	./dump/nbl.txt 	Logistic 	0.544642 	
UK/US/1 	30 	./dump/nbl.txt 	Logistic 	0.560428 	
UK/US/1 	31 	./dump/nbl.txt 	Logistic 	0.535879 	
UK/US/2 	16 	./dump/nbl.txt 	Logistic 	0.885246 	
UK/US/2 	20 	./dump/nbl.txt 	Logistic 	0.886270 	
UK/US/2 	24 	./dump/nbl.txt 	Logistic 	0.878074 	
UK/US/2 	28 	./dump/nbl.txt 	Logistic 	0.868852 	
UK/US/2 	30 	./dump/nbl.txt 	Logistic 	0.781762 	
UK/US/2 	31 	./dump/nbl.txt 	Logistic 	0.768443 	
Sentiment 	16 	./dump/senna.txt 	LSVM 	0.812177 	
Sentiment 	20 	./dump/senna.txt 	LSVM 	0.809755 	
Sentiment 	24 	./dump/senna.txt 	LSVM 	0.807171 	
Sentiment 	28 	./dump/senna.txt 	LSVM 	0.800226 	
Sentiment 	30 	./dump/senna.txt 	LSVM 	0.756944 	
Sentiment 	31 	./dump/senna.txt 	LSVM 	0.746932 	
Gender 	16 	./dump/senna.txt 	LSVM 	0.863971 	
Gender 	20 	./dump/senna.txt 	LSVM 	0.857230 	
Gender 	24 	./dump/senna.txt 	LSVM 	0.867647 	
Gender 	28 	./dump/senna.txt 	LSVM 	0.852328 	
Gender 	30 	./dump/senna.txt 	LSVM 	0.803309 	
Gender 	31 	./dump/senna.txt 	LSVM 	0.806985 	
Synonms 	16 	./dump/senna.txt 	LSVM 	0.727785 	
Synonms 	20 	./dump/senna.txt 	LSVM 	0.716525 	
Synonms 	24 	./dump/senna.txt 	LSVM 	0.728850 	
Synonms 	28 	./dump/senna.txt 	LSVM 	0.721394 	
Synonms 	30 	./dump/senna.txt 	LSVM 	0.704808 	
Synonms 	31 	./dump/senna.txt 	LSVM 	0.701613 	
Plural 	16 	./dump/senna.txt 	LSVM 	0.949011 	
Plural 	20 	./dump/senna.txt 	LSVM 	0.949372 	
Plural 	24 	./dump/senna.txt 	LSVM 	0.949237 	
Plural 	28 	./dump/senna.txt 	LSVM 	0.940656 	
Plural 	30 	./dump/senna.txt 	LSVM 	0.903938 	
Plural 	31 	./dump/senna.txt 	LSVM 	0.903802 	
UK/US/1 	16 	./dump/senna.txt 	LSVM 	0.695996 	
UK/US/1 	20 	./dump/senna.txt 	LSVM 	0.689329 	
UK/US/1 	24 	./dump/senna.txt 	LSVM 	0.696888 	
UK/US/1 	28 	./dump/senna.txt 	LSVM 	0.691994 	
UK/US/1 	30 	./dump/senna.txt 	LSVM 	0.646667 	
UK/US/1 	31 	./dump/senna.txt 	LSVM 	0.651549 	
UK/US/2 	16 	./dump/senna.txt 	LSVM 	0.875291 	
UK/US/2 	20 	./dump/senna.txt 	LSVM 	0.868881 	
UK/US/2 	24 	./dump/senna.txt 	LSVM 	0.864802 	
UK/US/2 	28 	./dump/senna.txt 	LSVM 	0.848485 	
UK/US/2 	30 	./dump/senna.txt 	LSVM 	0.732517 	
UK/US/2 	31 	./dump/senna.txt 	LSVM 	0.736014 	
Sentiment 	16 	./dump/HLBL50u.txt 	LSVM 	0.699466 	
Sentiment 	20 	./dump/HLBL50u.txt 	LSVM 	0.698462 	
Sentiment 	24 	./dump/HLBL50u.txt 	LSVM 	0.705148 	
Sentiment 	28 	./dump/HLBL50u.txt 	LSVM 	0.683597 	
Sentiment 	30 	./dump/HLBL50u.txt 	LSVM 	0.606581 	
Sentiment 	31 	./dump/HLBL50u.txt 	LSVM 	0.606916 	
Gender 	16 	./dump/HLBL50u.txt 	LSVM 	0.684896 	
Gender 	20 	./dump/HLBL50u.txt 	LSVM 	0.683594 	
Gender 	24 	./dump/HLBL50u.txt 	LSVM 	0.683594 	
Gender 	28 	./dump/HLBL50u.txt 	LSVM 	0.666016 	
Gender 	30 	./dump/HLBL50u.txt 	LSVM 	0.643880 	
Gender 	31 	./dump/HLBL50u.txt 	LSVM 	0.652344 	
Synonms 	16 	./dump/HLBL50u.txt 	LSVM 	0.657368 	
Synonms 	20 	./dump/HLBL50u.txt 	LSVM 	0.652632 	
Synonms 	24 	./dump/HLBL50u.txt 	LSVM 	0.648070 	
Synonms 	28 	./dump/HLBL50u.txt 	LSVM 	0.607193 	
Synonms 	30 	./dump/HLBL50u.txt 	LSVM 	0.505965 	
Synonms 	31 	./dump/HLBL50u.txt 	LSVM 	0.508246 	
Plural 	16 	./dump/HLBL50u.txt 	LSVM 	0.799453 	
Plural 	20 	./dump/HLBL50u.txt 	LSVM 	0.799517 	
Plural 	24 	./dump/HLBL50u.txt 	LSVM 	0.799008 	
Plural 	28 	./dump/HLBL50u.txt 	LSVM 	0.729043 	
Plural 	30 	./dump/HLBL50u.txt 	LSVM 	0.705508 	
Plural 	31 	./dump/HLBL50u.txt 	LSVM 	0.700929 	
UK/US/1 	16 	./dump/HLBL50u.txt 	LSVM 	0.543830 	
UK/US/1 	20 	./dump/HLBL50u.txt 	LSVM 	0.552356 	
UK/US/1 	24 	./dump/HLBL50u.txt 	LSVM 	0.536848 	
UK/US/1 	28 	./dump/HLBL50u.txt 	LSVM 	0.536842 	
UK/US/1 	30 	./dump/HLBL50u.txt 	LSVM 	0.575644 	
UK/US/1 	31 	./dump/HLBL50u.txt 	LSVM 	0.577976 	
UK/US/2 	16 	./dump/HLBL50u.txt 	LSVM 	0.705861 	
UK/US/2 	20 	./dump/HLBL50u.txt 	LSVM 	0.720998 	
UK/US/2 	24 	./dump/HLBL50u.txt 	LSVM 	0.703408 	
UK/US/2 	28 	./dump/HLBL50u.txt 	LSVM 	0.681464 	
UK/US/2 	30 	./dump/HLBL50u.txt 	LSVM 	0.714647 	
UK/US/2 	31 	./dump/HLBL50u.txt 	LSVM 	0.702927 	
Sentiment 	16 	./dump/CW50u.txt 	LSVM 	0.677533 	
Sentiment 	20 	./dump/CW50u.txt 	LSVM 	0.686894 	
Sentiment 	24 	./dump/CW50u.txt 	LSVM 	0.681208 	
Sentiment 	28 	./dump/CW50u.txt 	LSVM 	0.684389 	
Sentiment 	30 	./dump/CW50u.txt 	LSVM 	0.645430 	
Sentiment 	31 	./dump/CW50u.txt 	LSVM 	0.645102 	
Gender 	16 	./dump/CW50u.txt 	LSVM 	0.711337 	
Gender 	20 	./dump/CW50u.txt 	LSVM 	0.697019 	
Gender 	24 	./dump/CW50u.txt 	LSVM 	0.715869 	
Gender 	28 	./dump/CW50u.txt 	LSVM 	0.716523 	
Gender 	30 	./dump/CW50u.txt 	LSVM 	0.669709 	
Gender 	31 	./dump/CW50u.txt 	LSVM 	0.673620 	
Synonms 	16 	./dump/CW50u.txt 	LSVM 	0.668833 	
Synonms 	20 	./dump/CW50u.txt 	LSVM 	0.673226 	
Synonms 	24 	./dump/CW50u.txt 	LSVM 	0.677442 	
Synonms 	28 	./dump/CW50u.txt 	LSVM 	0.671117 	
Synonms 	30 	./dump/CW50u.txt 	LSVM 	0.656184 	
Synonms 	31 	./dump/CW50u.txt 	LSVM 	0.662684 	
Plural 	16 	./dump/CW50u.txt 	LSVM 	0.878558 	
Plural 	20 	./dump/CW50u.txt 	LSVM 	0.877537 	
Plural 	24 	./dump/CW50u.txt 	LSVM 	0.879068 	
Plural 	28 	./dump/CW50u.txt 	LSVM 	0.864837 	
Plural 	30 	./dump/CW50u.txt 	LSVM 	0.832100 	
Plural 	31 	./dump/CW50u.txt 	LSVM 	0.828590 	
UK/US/1 	16 	./dump/CW50u.txt 	LSVM 	0.577882 	
UK/US/1 	20 	./dump/CW50u.txt 	LSVM 	0.582555 	
UK/US/1 	24 	./dump/CW50u.txt 	LSVM 	0.584502 	
UK/US/1 	28 	./dump/CW50u.txt 	LSVM 	0.577882 	
UK/US/1 	30 	./dump/CW50u.txt 	LSVM 	0.571651 	
UK/US/1 	31 	./dump/CW50u.txt 	LSVM 	0.563084 	
UK/US/2 	16 	./dump/CW50u.txt 	LSVM 	0.760294 	
UK/US/2 	20 	./dump/CW50u.txt 	LSVM 	0.756373 	
UK/US/2 	24 	./dump/CW50u.txt 	LSVM 	0.759314 	
UK/US/2 	28 	./dump/CW50u.txt 	LSVM 	0.764706 	
UK/US/2 	30 	./dump/CW50u.txt 	LSVM 	0.750490 	
UK/US/2 	31 	./dump/CW50u.txt 	LSVM 	0.752451 	
Sentiment 	16 	./dump/nbl.txt 	LSVM 	0.828745 	
Sentiment 	20 	./dump/nbl.txt 	LSVM 	0.822258 	
Sentiment 	24 	./dump/nbl.txt 	LSVM 	0.820681 	
Sentiment 	28 	./dump/nbl.txt 	LSVM 	0.823241 	
Sentiment 	30 	./dump/nbl.txt 	LSVM 	0.756197 	
Sentiment 	31 	./dump/nbl.txt 	LSVM 	0.750685 	
Gender 	16 	./dump/nbl.txt 	LSVM 	0.902146 	
Gender 	20 	./dump/nbl.txt 	LSVM 	0.893308 	
Gender 	24 	./dump/nbl.txt 	LSVM 	0.903409 	
Gender 	28 	./dump/nbl.txt 	LSVM 	0.892045 	
Gender 	30 	./dump/nbl.txt 	LSVM 	0.813131 	
Gender 	31 	./dump/nbl.txt 	LSVM 	0.824495 	
Synonms 	16 	./dump/nbl.txt 	LSVM 	0.732847 	
Synonms 	20 	./dump/nbl.txt 	LSVM 	0.741971 	
Synonms 	24 	./dump/nbl.txt 	LSVM 	0.739964 	
Synonms 	28 	./dump/nbl.txt 	LSVM 	0.735401 	
Synonms 	30 	./dump/nbl.txt 	LSVM 	0.722445 	
Synonms 	31 	./dump/nbl.txt 	LSVM 	0.708212 	
Plural 	16 	./dump/nbl.txt 	LSVM 	0.971558 	
Plural 	20 	./dump/nbl.txt 	LSVM 	0.971696 	
Plural 	24 	./dump/nbl.txt 	LSVM 	0.972176 	
Plural 	28 	./dump/nbl.txt 	LSVM 	0.969016 	
Plural 	30 	./dump/nbl.txt 	LSVM 	0.885752 	
Plural 	31 	./dump/nbl.txt 	LSVM 	0.884378 	
UK/US/1 	16 	./dump/nbl.txt 	LSVM 	0.584898 	
UK/US/1 	20 	./dump/nbl.txt 	LSVM 	0.558628 	
UK/US/1 	24 	./dump/nbl.txt 	LSVM 	0.542924 	
UK/US/1 	28 	./dump/nbl.txt 	LSVM 	0.561311 	
UK/US/1 	30 	./dump/nbl.txt 	LSVM 	0.539391 	
UK/US/1 	31 	./dump/nbl.txt 	LSVM 	0.516621 	
UK/US/2 	16 	./dump/nbl.txt 	LSVM 	0.887295 	
UK/US/2 	20 	./dump/nbl.txt 	LSVM 	0.876025 	
UK/US/2 	24 	./dump/nbl.txt 	LSVM 	0.886270 	
UK/US/2 	28 	./dump/nbl.txt 	LSVM 	0.867828 	
UK/US/2 	30 	./dump/nbl.txt 	LSVM 	0.774590 	
UK/US/2 	31 	./dump/nbl.txt 	LSVM 	0.790984 	
Sentiment 	16 	./dump/senna.txt 	KSVM 	0.907623 	
Sentiment 	20 	./dump/senna.txt 	KSVM 	0.905039 	
Sentiment 	24 	./dump/senna.txt 	KSVM 	0.903262 	
Sentiment 	28 	./dump/senna.txt 	KSVM 	0.905039 	
Sentiment 	30 	./dump/senna.txt 	KSVM 	0.884367 	
Sentiment 	31 	./dump/senna.txt 	KSVM 	0.871447 	
Gender 	16 	./dump/senna.txt 	KSVM 	0.887868 	
Gender 	20 	./dump/senna.txt 	KSVM 	0.884804 	
Gender 	24 	./dump/senna.txt 	KSVM 	0.888480 	
Gender 	28 	./dump/senna.txt 	KSVM 	0.866422 	
Gender 	30 	./dump/senna.txt 	KSVM 	0.835784 	
Gender 	31 	./dump/senna.txt 	KSVM 	0.827819 	
Synonms 	16 	./dump/senna.txt 	KSVM 	0.798844 	
Synonms 	20 	./dump/senna.txt 	KSVM 	0.803561 	
Synonms 	24 	./dump/senna.txt 	KSVM 	0.805082 	
Synonms 	28 	./dump/senna.txt 	KSVM 	0.797778 	
Synonms 	30 	./dump/senna.txt 	KSVM 	0.758825 	
Synonms 	31 	./dump/senna.txt 	KSVM 	0.761716 	
Plural 	16 	./dump/senna.txt 	KSVM 	0.954268 	
Plural 	20 	./dump/senna.txt 	KSVM 	0.951897 	
Plural 	24 	./dump/senna.txt 	KSVM 	0.954607 	
Plural 	28 	./dump/senna.txt 	KSVM 	0.946477 	
Plural 	30 	./dump/senna.txt 	KSVM 	0.909892 	
Plural 	31 	./dump/senna.txt 	KSVM 	0.907859 	
UK/US/1 	16 	./dump/senna.txt 	KSVM 	0.699987 	
UK/US/1 	20 	./dump/senna.txt 	KSVM 	0.703128 	
UK/US/1 	24 	./dump/senna.txt 	KSVM 	0.707550 	
UK/US/1 	28 	./dump/senna.txt 	KSVM 	0.701335 	
UK/US/1 	30 	./dump/senna.txt 	KSVM 	0.649783 	
UK/US/1 	31 	./dump/senna.txt 	KSVM 	0.661772 	
UK/US/2 	16 	./dump/senna.txt 	KSVM 	0.874709 	
UK/US/2 	20 	./dump/senna.txt 	KSVM 	0.874709 	
UK/US/2 	24 	./dump/senna.txt 	KSVM 	0.858974 	
UK/US/2 	28 	./dump/senna.txt 	KSVM 	0.857226 	
UK/US/2 	30 	./dump/senna.txt 	KSVM 	0.736597 	
UK/US/2 	31 	./dump/senna.txt 	KSVM 	0.706876 	
Sentiment 	16 	./dump/HLBL50u.txt 	KSVM 	0.840962 	
Sentiment 	20 	./dump/HLBL50u.txt 	KSVM 	0.840961 	
Sentiment 	24 	./dump/HLBL50u.txt 	KSVM 	0.845810 	
Sentiment 	28 	./dump/HLBL50u.txt 	KSVM 	0.840125 	
Sentiment 	30 	./dump/HLBL50u.txt 	KSVM 	0.735382 	
Sentiment 	31 	./dump/HLBL50u.txt 	KSVM 	0.750581 	
Gender 	16 	./dump/HLBL50u.txt 	KSVM 	0.687500 	
Gender 	20 	./dump/HLBL50u.txt 	KSVM 	0.698568 	
Gender 	24 	./dump/HLBL50u.txt 	KSVM 	0.704427 	
Gender 	28 	./dump/HLBL50u.txt 	KSVM 	0.671224 	
Gender 	30 	./dump/HLBL50u.txt 	KSVM 	0.636719 	
Gender 	31 	./dump/HLBL50u.txt 	KSVM 	0.639974 	
Synonms 	16 	./dump/HLBL50u.txt 	KSVM 	0.679298 	
Synonms 	20 	./dump/HLBL50u.txt 	KSVM 	0.678421 	
Synonms 	24 	./dump/HLBL50u.txt 	KSVM 	0.679649 	
Synonms 	28 	./dump/HLBL50u.txt 	KSVM 	0.598070 	
Synonms 	30 	./dump/HLBL50u.txt 	KSVM 	0.507895 	
Synonms 	31 	./dump/HLBL50u.txt 	KSVM 	0.508421 	
Plural 	16 	./dump/HLBL50u.txt 	KSVM 	0.814670 	
Plural 	20 	./dump/HLBL50u.txt 	KSVM 	0.816510 	
Plural 	24 	./dump/HLBL50u.txt 	KSVM 	0.823140 	
Plural 	28 	./dump/HLBL50u.txt 	KSVM 	0.800653 	
Plural 	30 	./dump/HLBL50u.txt 	KSVM 	0.714449 	
Plural 	31 	./dump/HLBL50u.txt 	KSVM 	0.710761 	
UK/US/1 	16 	./dump/HLBL50u.txt 	KSVM 	0.551989 	
UK/US/1 	20 	./dump/HLBL50u.txt 	KSVM 	0.572136 	
UK/US/1 	24 	./dump/HLBL50u.txt 	KSVM 	0.575240 	
UK/US/1 	28 	./dump/HLBL50u.txt 	KSVM 	0.570201 	
UK/US/1 	30 	./dump/HLBL50u.txt 	KSVM 	0.573711 	
UK/US/1 	31 	./dump/HLBL50u.txt 	KSVM 	0.584177 	
UK/US/2 	16 	./dump/HLBL50u.txt 	KSVM 	0.694141 	
UK/US/2 	20 	./dump/HLBL50u.txt 	KSVM 	0.701462 	
UK/US/2 	24 	./dump/HLBL50u.txt 	KSVM 	0.701478 	
UK/US/2 	28 	./dump/HLBL50u.txt 	KSVM 	0.691700 	
UK/US/2 	30 	./dump/HLBL50u.txt 	KSVM 	0.703408 	
UK/US/2 	31 	./dump/HLBL50u.txt 	KSVM 	0.705858 	
Sentiment 	16 	./dump/CW50u.txt 	KSVM 	0.841357 	
Sentiment 	20 	./dump/CW50u.txt 	KSVM 	0.846036 	
Sentiment 	24 	./dump/CW50u.txt 	KSVM 	0.843028 	
Sentiment 	28 	./dump/CW50u.txt 	KSVM 	0.840690 	
Sentiment 	30 	./dump/CW50u.txt 	KSVM 	0.820961 	
Sentiment 	31 	./dump/CW50u.txt 	KSVM 	0.814946 	
Gender 	16 	./dump/CW50u.txt 	KSVM 	0.696995 	
Gender 	20 	./dump/CW50u.txt 	KSVM 	0.702217 	
Gender 	24 	./dump/CW50u.txt 	KSVM 	0.704151 	
Gender 	28 	./dump/CW50u.txt 	KSVM 	0.700898 	
Gender 	30 	./dump/CW50u.txt 	KSVM 	0.690505 	
Gender 	31 	./dump/CW50u.txt 	KSVM 	0.687886 	
Synonms 	16 	./dump/CW50u.txt 	KSVM 	0.734891 	
Synonms 	20 	./dump/CW50u.txt 	KSVM 	0.725053 	
Synonms 	24 	./dump/CW50u.txt 	KSVM 	0.741391 	
Synonms 	28 	./dump/CW50u.txt 	KSVM 	0.728391 	
Synonms 	30 	./dump/CW50u.txt 	KSVM 	0.703795 	
Synonms 	31 	./dump/CW50u.txt 	KSVM 	0.697646 	
Plural 	16 	./dump/CW50u.txt 	KSVM 	0.885042 	
Plural 	20 	./dump/CW50u.txt 	KSVM 	0.881233 	
Plural 	24 	./dump/CW50u.txt 	KSVM 	0.885734 	
Plural 	28 	./dump/CW50u.txt 	KSVM 	0.870845 	
Plural 	30 	./dump/CW50u.txt 	KSVM 	0.830332 	
Plural 	31 	./dump/CW50u.txt 	KSVM 	0.831371 	
UK/US/1 	16 	./dump/CW50u.txt 	KSVM 	0.582944 	
UK/US/1 	20 	./dump/CW50u.txt 	KSVM 	0.579829 	
UK/US/1 	24 	./dump/CW50u.txt 	KSVM 	0.593458 	
UK/US/1 	28 	./dump/CW50u.txt 	KSVM 	0.589564 	
UK/US/1 	30 	./dump/CW50u.txt 	KSVM 	0.575545 	
UK/US/1 	31 	./dump/CW50u.txt 	KSVM 	0.563084 	
UK/US/2 	16 	./dump/CW50u.txt 	KSVM 	0.757843 	
UK/US/2 	20 	./dump/CW50u.txt 	KSVM 	0.756863 	
UK/US/2 	24 	./dump/CW50u.txt 	KSVM 	0.758824 	
UK/US/2 	28 	./dump/CW50u.txt 	KSVM 	0.754412 	
UK/US/2 	30 	./dump/CW50u.txt 	KSVM 	0.750000 	
UK/US/2 	31 	./dump/CW50u.txt 	KSVM 	0.756863 	
Sentiment 	16 	./dump/nbl.txt 	KSVM 	0.902671 	
Sentiment 	20 	./dump/nbl.txt 	KSVM 	0.904836 	
Sentiment 	24 	./dump/nbl.txt 	KSVM 	0.902870 	
Sentiment 	28 	./dump/nbl.txt 	KSVM 	0.897366 	
Sentiment 	30 	./dump/nbl.txt 	KSVM 	0.879275 	
Sentiment 	31 	./dump/nbl.txt 	KSVM 	0.874951 	
Gender 	16 	./dump/nbl.txt 	KSVM 	0.906566 	
Gender 	20 	./dump/nbl.txt 	KSVM 	0.916035 	
Gender 	24 	./dump/nbl.txt 	KSVM 	0.917298 	
Gender 	28 	./dump/nbl.txt 	KSVM 	0.901515 	
Gender 	30 	./dump/nbl.txt 	KSVM 	0.853535 	
Gender 	31 	./dump/nbl.txt 	KSVM 	0.853535 	
Synonms 	16 	./dump/nbl.txt 	KSVM 	0.817336 	
Synonms 	20 	./dump/nbl.txt 	KSVM 	0.817336 	
Synonms 	24 	./dump/nbl.txt 	KSVM 	0.809307 	
Synonms 	28 	./dump/nbl.txt 	KSVM 	0.814051 	
Synonms 	30 	./dump/nbl.txt 	KSVM 	0.774818 	
Synonms 	31 	./dump/nbl.txt 	KSVM 	0.781022 	
Plural 	16 	./dump/nbl.txt 	KSVM 	0.969080 	
Plural 	20 	./dump/nbl.txt 	KSVM 	0.971719 	
Plural 	24 	./dump/nbl.txt 	KSVM 	0.970211 	
Plural 	28 	./dump/nbl.txt 	KSVM 	0.969834 	
Plural 	30 	./dump/nbl.txt 	KSVM 	0.884238 	
Plural 	31 	./dump/nbl.txt 	KSVM 	0.884238 	
UK/US/1 	16 	./dump/nbl.txt 	KSVM 	0.553423 	
UK/US/1 	20 	./dump/nbl.txt 	KSVM 	0.564799 	
UK/US/1 	24 	./dump/nbl.txt 	KSVM 	0.569197 	
UK/US/1 	28 	./dump/nbl.txt 	KSVM 	0.556054 	
UK/US/1 	30 	./dump/nbl.txt 	KSVM 	0.567418 	
UK/US/1 	31 	./dump/nbl.txt 	KSVM 	0.561275 	
UK/US/2 	16 	./dump/nbl.txt 	KSVM 	0.877049 	
UK/US/2 	20 	./dump/nbl.txt 	KSVM 	0.871926 	
UK/US/2 	24 	./dump/nbl.txt 	KSVM 	0.878074 	
UK/US/2 	28 	./dump/nbl.txt 	KSVM 	0.856557 	
UK/US/2 	30 	./dump/nbl.txt 	KSVM 	0.761270 	
UK/US/2 	31 	./dump/nbl.txt 	KSVM 	0.762295 	


==> results/precision_huang_all.txt <==
Sentiment	0	./dump/havg.txt	LSVM	0.834728
Sentiment	16	./dump/havg.txt	LSVM	0.835077
Sentiment	20	./dump/havg.txt	LSVM	0.837692
Sentiment	24	./dump/havg.txt	LSVM	0.836123
Sentiment	28	./dump/havg.txt	LSVM	0.827929
Sentiment	30	./dump/havg.txt	LSVM	0.801953
Sentiment	31	./dump/havg.txt	LSVM	0.800209
Gender	0	./dump/havg.txt	LSVM	0.872817
Gender	16	./dump/havg.txt	LSVM	0.880840
Gender	20	./dump/havg.txt	LSVM	0.884201
Gender	24	./dump/havg.txt	LSVM	0.878190
Gender	28	./dump/havg.txt	LSVM	0.868819
Gender	30	./dump/havg.txt	LSVM	0.754337
Gender	31	./dump/havg.txt	LSVM	0.750337
Synonms	0	./dump/havg.txt	LSVM	0.664760
Synonms	16	./dump/havg.txt	LSVM	0.669004
Synonms	20	./dump/havg.txt	LSVM	0.665683
Synonms	24	./dump/havg.txt	LSVM	0.662362
Synonms	28	./dump/havg.txt	LSVM	0.663100
Synonms	30	./dump/havg.txt	LSVM	0.647601
Synonms	31	./dump/havg.txt	LSVM	0.651661
Plural	0	./dump/havg.txt	LSVM	0.801527
Plural	16	./dump/havg.txt	LSVM	0.803053
Plural	20	./dump/havg.txt	LSVM	0.803817
Plural	24	./dump/havg.txt	LSVM	0.804962
Plural	28	./dump/havg.txt	LSVM	0.782061
Plural	30	./dump/havg.txt	LSVM	0.737023
Plural	31	./dump/havg.txt	LSVM	0.741985
UK/US/1	0	./dump/havg.txt	LSVM	0.870548
UK/US/1	16	./dump/havg.txt	LSVM	0.877397
UK/US/1	20	./dump/havg.txt	LSVM	0.871918
UK/US/1	24	./dump/havg.txt	LSVM	0.876712
UK/US/1	28	./dump/havg.txt	LSVM	0.880822
UK/US/1	30	./dump/havg.txt	LSVM	0.808904
UK/US/1	31	./dump/havg.txt	LSVM	0.794521
UK/US/2	0	./dump/havg.txt	LSVM	0.958022
UK/US/2	16	./dump/havg.txt	LSVM	0.961754
UK/US/2	20	./dump/havg.txt	LSVM	0.964552
UK/US/2	24	./dump/havg.txt	LSVM	0.960821
UK/US/2	28	./dump/havg.txt	LSVM	0.956157
UK/US/2	30	./dump/havg.txt	LSVM	0.924440
UK/US/2	31	./dump/havg.txt	LSVM	0.918843
Sentiment	0	./dump/senna.txt	LSVM	0.815756
Sentiment	16	./dump/senna.txt	LSVM	0.815589
Sentiment	20	./dump/senna.txt	LSVM	0.815589
Sentiment	24	./dump/senna.txt	LSVM	0.816582
Sentiment	28	./dump/senna.txt	LSVM	0.806300
Sentiment	30	./dump/senna.txt	LSVM	0.758543
Sentiment	31	./dump/senna.txt	LSVM	0.749085
Gender	0	./dump/senna.txt	LSVM	0.861328
Gender	16	./dump/senna.txt	LSVM	0.864583
Gender	20	./dump/senna.txt	LSVM	0.867188
Gender	24	./dump/senna.txt	LSVM	0.863932
Gender	28	./dump/senna.txt	LSVM	0.847005
Gender	30	./dump/senna.txt	LSVM	0.789714
Gender	31	./dump/senna.txt	LSVM	0.779948
Synonms	0	./dump/senna.txt	LSVM	0.718118
Synonms	16	./dump/senna.txt	LSVM	0.715331
Synonms	20	./dump/senna.txt	LSVM	0.716376
Synonms	24	./dump/senna.txt	LSVM	0.726307
Synonms	28	./dump/senna.txt	LSVM	0.713937
Synonms	30	./dump/senna.txt	LSVM	0.701742
Synonms	31	./dump/senna.txt	LSVM	0.695122
Plural	0	./dump/senna.txt	LSVM	0.960409
Plural	16	./dump/senna.txt	LSVM	0.956554
Plural	20	./dump/senna.txt	LSVM	0.954103
Plural	24	./dump/senna.txt	LSVM	0.957600
Plural	28	./dump/senna.txt	LSVM	0.954450
Plural	30	./dump/senna.txt	LSVM	0.913101
Plural	31	./dump/senna.txt	LSVM	0.910301
UK/US/1	0	./dump/senna.txt	LSVM	0.718153
UK/US/1	16	./dump/senna.txt	LSVM	0.720807
UK/US/1	20	./dump/senna.txt	LSVM	0.719745
UK/US/1	24	./dump/senna.txt	LSVM	0.730361
UK/US/1	28	./dump/senna.txt	LSVM	0.715499
UK/US/1	30	./dump/senna.txt	LSVM	0.682590
UK/US/1	31	./dump/senna.txt	LSVM	0.664013
UK/US/2	0	./dump/senna.txt	LSVM	0.887947
UK/US/2	16	./dump/senna.txt	LSVM	0.902121
UK/US/2	20	./dump/senna.txt	LSVM	0.896450
UK/US/2	24	./dump/senna.txt	LSVM	0.893627
UK/US/2	28	./dump/senna.txt	LSVM	0.876587
UK/US/2	30	./dump/senna.txt	LSVM	0.748252
UK/US/2	31	./dump/senna.txt	LSVM	0.746113
Sentiment	0	./dump/HLBL50u.txt	LSVM	0.701197
Sentiment	16	./dump/HLBL50u.txt	LSVM	0.704891
Sentiment	20	./dump/HLBL50u.txt	LSVM	0.709288
Sentiment	24	./dump/HLBL50u.txt	LSVM	0.708938
Sentiment	28	./dump/HLBL50u.txt	LSVM	0.688886
Sentiment	30	./dump/HLBL50u.txt	LSVM	0.612034
Sentiment	31	./dump/HLBL50u.txt	LSVM	0.606755
Gender	0	./dump/HLBL50u.txt	LSVM	0.659967
Gender	16	./dump/HLBL50u.txt	LSVM	0.679377
Gender	20	./dump/HLBL50u.txt	LSVM	0.654620
Gender	24	./dump/HLBL50u.txt	LSVM	0.663333
Gender	28	./dump/HLBL50u.txt	LSVM	0.665352
Gender	30	./dump/HLBL50u.txt	LSVM	0.631211
Gender	31	./dump/HLBL50u.txt	LSVM	0.627179
Synonms	0	./dump/HLBL50u.txt	LSVM	0.653160
Synonms	16	./dump/HLBL50u.txt	LSVM	0.665613
Synonms	20	./dump/HLBL50u.txt	LSVM	0.660223
Synonms	24	./dump/HLBL50u.txt	LSVM	0.650372
Synonms	28	./dump/HLBL50u.txt	LSVM	0.648699
Synonms	30	./dump/HLBL50u.txt	LSVM	0.500186
Synonms	31	./dump/HLBL50u.txt	LSVM	0.500186
Plural	0	./dump/HLBL50u.txt	LSVM	0.799423
Plural	16	./dump/HLBL50u.txt	LSVM	0.802670
Plural	20	./dump/HLBL50u.txt	LSVM	0.800144
Plural	24	./dump/HLBL50u.txt	LSVM	0.798341
Plural	28	./dump/HLBL50u.txt	LSVM	0.731602
Plural	30	./dump/HLBL50u.txt	LSVM	0.702742
Plural	31	./dump/HLBL50u.txt	LSVM	0.698413
UK/US/1	0	./dump/HLBL50u.txt	LSVM	0.634722
UK/US/1	16	./dump/HLBL50u.txt	LSVM	0.618750
UK/US/1	20	./dump/HLBL50u.txt	LSVM	0.647917
UK/US/1	24	./dump/HLBL50u.txt	LSVM	0.642361
UK/US/1	28	./dump/HLBL50u.txt	LSVM	0.623611
UK/US/1	30	./dump/HLBL50u.txt	LSVM	0.659722
UK/US/1	31	./dump/HLBL50u.txt	LSVM	0.660417
UK/US/2	0	./dump/HLBL50u.txt	LSVM	0.731428
UK/US/2	16	./dump/HLBL50u.txt	LSVM	0.726657
UK/US/2	20	./dump/HLBL50u.txt	LSVM	0.711455
UK/US/2	24	./dump/HLBL50u.txt	LSVM	0.714303
UK/US/2	28	./dump/HLBL50u.txt	LSVM	0.700001
UK/US/2	30	./dump/HLBL50u.txt	LSVM	0.732389
UK/US/2	31	./dump/HLBL50u.txt	LSVM	0.709506
Sentiment	0	./dump/CW50u.txt	LSVM	0.686709
Sentiment	16	./dump/CW50u.txt	LSVM	0.686709
Sentiment	20	./dump/CW50u.txt	LSVM	0.681962
Sentiment	24	./dump/CW50u.txt	LSVM	0.686181
Sentiment	28	./dump/CW50u.txt	LSVM	0.684951
Sentiment	30	./dump/CW50u.txt	LSVM	0.653657
Sentiment	31	./dump/CW50u.txt	LSVM	0.648207
Gender	0	./dump/CW50u.txt	LSVM	0.678754
Gender	16	./dump/CW50u.txt	LSVM	0.680711
Gender	20	./dump/CW50u.txt	LSVM	0.654645
Gender	24	./dump/CW50u.txt	LSVM	0.668688
Gender	28	./dump/CW50u.txt	LSVM	0.669996
Gender	30	./dump/CW50u.txt	LSVM	0.654643
Gender	31	./dump/CW50u.txt	LSVM	0.658645
Synonms	0	./dump/CW50u.txt	LSVM	0.662016
Synonms	16	./dump/CW50u.txt	LSVM	0.671875
Synonms	20	./dump/CW50u.txt	LSVM	0.675595
Synonms	24	./dump/CW50u.txt	LSVM	0.663318
Synonms	28	./dump/CW50u.txt	LSVM	0.671689
Synonms	30	./dump/CW50u.txt	LSVM	0.659970
Synonms	31	./dump/CW50u.txt	LSVM	0.653646
Plural	0	./dump/CW50u.txt	LSVM	0.871267
Plural	16	./dump/CW50u.txt	LSVM	0.874183
Plural	20	./dump/CW50u.txt	LSVM	0.867976
Plural	24	./dump/CW50u.txt	LSVM	0.876372
Plural	28	./dump/CW50u.txt	LSVM	0.862512
Plural	30	./dump/CW50u.txt	LSVM	0.832967
Plural	31	./dump/CW50u.txt	LSVM	0.830049
UK/US/1	0	./dump/CW50u.txt	LSVM	0.655556
UK/US/1	16	./dump/CW50u.txt	LSVM	0.652083
UK/US/1	20	./dump/CW50u.txt	LSVM	0.667361
UK/US/1	24	./dump/CW50u.txt	LSVM	0.649306
UK/US/1	28	./dump/CW50u.txt	LSVM	0.656250
UK/US/1	30	./dump/CW50u.txt	LSVM	0.646528
UK/US/1	31	./dump/CW50u.txt	LSVM	0.655556
UK/US/2	0	./dump/CW50u.txt	LSVM	0.807034
UK/US/2	16	./dump/CW50u.txt	LSVM	0.797529
UK/US/2	20	./dump/CW50u.txt	LSVM	0.807985
UK/US/2	24	./dump/CW50u.txt	LSVM	0.813688
UK/US/2	28	./dump/CW50u.txt	LSVM	0.799430
UK/US/2	30	./dump/CW50u.txt	LSVM	0.778517
UK/US/2	31	./dump/CW50u.txt	LSVM	0.776616
Sentiment	0	./dump/havg.txt	Logistic	0.836646
Sentiment	16	./dump/havg.txt	Logistic	0.837517
Sentiment	20	./dump/havg.txt	Logistic	0.836994
Sentiment	24	./dump/havg.txt	Logistic	0.836646
Sentiment	28	./dump/havg.txt	Logistic	0.826185
Sentiment	30	./dump/havg.txt	Logistic	0.805614
Sentiment	31	./dump/havg.txt	Logistic	0.795328
Gender	0	./dump/havg.txt	Logistic	0.871496
Gender	16	./dump/havg.txt	Logistic	0.863445
Gender	20	./dump/havg.txt	Logistic	0.876172
Gender	24	./dump/havg.txt	Logistic	0.876165
Gender	28	./dump/havg.txt	Logistic	0.866147
Gender	30	./dump/havg.txt	Logistic	0.756353
Gender	31	./dump/havg.txt	Logistic	0.756358
Synonms	0	./dump/havg.txt	Logistic	0.655535
Synonms	16	./dump/havg.txt	Logistic	0.659410
Synonms	20	./dump/havg.txt	Logistic	0.669373
Synonms	24	./dump/havg.txt	Logistic	0.674170
Synonms	28	./dump/havg.txt	Logistic	0.661624
Synonms	30	./dump/havg.txt	Logistic	0.647970
Synonms	31	./dump/havg.txt	Logistic	0.650185
Plural	0	./dump/havg.txt	Logistic	0.824384
Plural	16	./dump/havg.txt	Logistic	0.817294
Plural	20	./dump/havg.txt	Logistic	0.814324
Plural	24	./dump/havg.txt	Logistic	0.816547
Plural	28	./dump/havg.txt	Logistic	0.807983
Plural	30	./dump/havg.txt	Logistic	0.750200
Plural	31	./dump/havg.txt	Logistic	0.735651
UK/US/1	0	./dump/havg.txt	Logistic	0.880137
UK/US/1	16	./dump/havg.txt	Logistic	0.875342
UK/US/1	20	./dump/havg.txt	Logistic	0.865753
UK/US/1	24	./dump/havg.txt	Logistic	0.874658
UK/US/1	28	./dump/havg.txt	Logistic	0.865753
UK/US/1	30	./dump/havg.txt	Logistic	0.791781
UK/US/1	31	./dump/havg.txt	Logistic	0.767123
UK/US/2	0	./dump/havg.txt	Logistic	0.962687
UK/US/2	16	./dump/havg.txt	Logistic	0.962687
UK/US/2	20	./dump/havg.txt	Logistic	0.963619
UK/US/2	24	./dump/havg.txt	Logistic	0.966418
UK/US/2	28	./dump/havg.txt	Logistic	0.958955
UK/US/2	30	./dump/havg.txt	Logistic	0.930037
UK/US/2	31	./dump/havg.txt	Logistic	0.913246
Sentiment	0	./dump/senna.txt	Logistic	0.812601
Sentiment	16	./dump/senna.txt	Logistic	0.813100
Sentiment	20	./dump/senna.txt	Logistic	0.814596
Sentiment	24	./dump/senna.txt	Logistic	0.815423
Sentiment	28	./dump/senna.txt	Logistic	0.809289
Sentiment	30	./dump/senna.txt	Logistic	0.759867
Sentiment	31	./dump/senna.txt	Logistic	0.751408
Gender	0	./dump/senna.txt	Logistic	0.875651
Gender	16	./dump/senna.txt	Logistic	0.857422
Gender	20	./dump/senna.txt	Logistic	0.860677
Gender	24	./dump/senna.txt	Logistic	0.863932
Gender	28	./dump/senna.txt	Logistic	0.861328
Gender	30	./dump/senna.txt	Logistic	0.797526
Gender	31	./dump/senna.txt	Logistic	0.781901
Synonms	0	./dump/senna.txt	Logistic	0.721080
Synonms	16	./dump/senna.txt	Logistic	0.725087
Synonms	20	./dump/senna.txt	Logistic	0.715679
Synonms	24	./dump/senna.txt	Logistic	0.717944
Synonms	28	./dump/senna.txt	Logistic	0.719686
Synonms	30	./dump/senna.txt	Logistic	0.695993
Synonms	31	./dump/senna.txt	Logistic	0.688850
Plural	0	./dump/senna.txt	Logistic	0.953214
Plural	16	./dump/senna.txt	Logistic	0.951429
Plural	20	./dump/senna.txt	Logistic	0.953571
Plural	24	./dump/senna.txt	Logistic	0.955000
Plural	28	./dump/senna.txt	Logistic	0.950357
Plural	30	./dump/senna.txt	Logistic	0.910000
Plural	31	./dump/senna.txt	Logistic	0.901429
UK/US/1	0	./dump/senna.txt	Logistic	0.718153
UK/US/1	16	./dump/senna.txt	Logistic	0.725584
UK/US/1	20	./dump/senna.txt	Logistic	0.719745
UK/US/1	24	./dump/senna.txt	Logistic	0.725053
UK/US/1	28	./dump/senna.txt	Logistic	0.710191
UK/US/1	30	./dump/senna.txt	Logistic	0.673036
UK/US/1	31	./dump/senna.txt	Logistic	0.676221
UK/US/2	0	./dump/senna.txt	Logistic	0.897160
UK/US/2	16	./dump/senna.txt	Logistic	0.894335
UK/US/2	20	./dump/senna.txt	Logistic	0.895729
UK/US/2	24	./dump/senna.txt	Logistic	0.899993
UK/US/2	28	./dump/senna.txt	Logistic	0.874477
UK/US/2	30	./dump/senna.txt	Logistic	0.745389
UK/US/2	31	./dump/senna.txt	Logistic	0.746091
Sentiment	0	./dump/HLBL50u.txt	Logistic	0.704362
Sentiment	16	./dump/HLBL50u.txt	Logistic	0.700839
Sentiment	20	./dump/HLBL50u.txt	Logistic	0.704541
Sentiment	24	./dump/HLBL50u.txt	Logistic	0.702249
Sentiment	28	./dump/HLBL50u.txt	Logistic	0.689589
Sentiment	30	./dump/HLBL50u.txt	Logistic	0.613439
Sentiment	31	./dump/HLBL50u.txt	Logistic	0.605341
Gender	0	./dump/HLBL50u.txt	Logistic	0.644562
Gender	16	./dump/HLBL50u.txt	Logistic	0.658638
Gender	20	./dump/HLBL50u.txt	Logistic	0.661315
Gender	24	./dump/HLBL50u.txt	Logistic	0.657951
Gender	28	./dump/HLBL50u.txt	Logistic	0.646577
Gender	30	./dump/HLBL50u.txt	Logistic	0.615138
Gender	31	./dump/HLBL50u.txt	Logistic	0.621163
Synonms	0	./dump/HLBL50u.txt	Logistic	0.652045
Synonms	16	./dump/HLBL50u.txt	Logistic	0.655948
Synonms	20	./dump/HLBL50u.txt	Logistic	0.658550
Synonms	24	./dump/HLBL50u.txt	Logistic	0.661152
Synonms	28	./dump/HLBL50u.txt	Logistic	0.650743
Synonms	30	./dump/HLBL50u.txt	Logistic	0.499628
Synonms	31	./dump/HLBL50u.txt	Logistic	0.499628
Plural	0	./dump/HLBL50u.txt	Logistic	0.808585
Plural	16	./dump/HLBL50u.txt	Logistic	0.803893
Plural	20	./dump/HLBL50u.txt	Logistic	0.810380
Plural	24	./dump/HLBL50u.txt	Logistic	0.808934
Plural	28	./dump/HLBL50u.txt	Logistic	0.777578
Plural	30	./dump/HLBL50u.txt	Logistic	0.770733
Plural	31	./dump/HLBL50u.txt	Logistic	0.758104
UK/US/1	0	./dump/HLBL50u.txt	Logistic	0.640278
UK/US/1	16	./dump/HLBL50u.txt	Logistic	0.633333
UK/US/1	20	./dump/HLBL50u.txt	Logistic	0.640972
UK/US/1	24	./dump/HLBL50u.txt	Logistic	0.626389
UK/US/1	28	./dump/HLBL50u.txt	Logistic	0.609722
UK/US/1	30	./dump/HLBL50u.txt	Logistic	0.645833
UK/US/1	31	./dump/HLBL50u.txt	Logistic	0.653472
UK/US/2	0	./dump/HLBL50u.txt	Logistic	0.722865
UK/US/2	16	./dump/HLBL50u.txt	Logistic	0.723881
UK/US/2	20	./dump/HLBL50u.txt	Logistic	0.720968
UK/US/2	24	./dump/HLBL50u.txt	Logistic	0.726657
UK/US/2	28	./dump/HLBL50u.txt	Logistic	0.704743
UK/US/2	30	./dump/HLBL50u.txt	Logistic	0.716208
UK/US/2	31	./dump/HLBL50u.txt	Logistic	0.719059
Sentiment	0	./dump/CW50u.txt	Logistic	0.678622
Sentiment	16	./dump/CW50u.txt	Logistic	0.684248
Sentiment	20	./dump/CW50u.txt	Logistic	0.681786
Sentiment	24	./dump/CW50u.txt	Logistic	0.681435
Sentiment	28	./dump/CW50u.txt	Logistic	0.680731
Sentiment	30	./dump/CW50u.txt	Logistic	0.643460
Sentiment	31	./dump/CW50u.txt	Logistic	0.649965
Gender	0	./dump/CW50u.txt	Logistic	0.676021
Gender	16	./dump/CW50u.txt	Logistic	0.668010
Gender	20	./dump/CW50u.txt	Logistic	0.668017
Gender	24	./dump/CW50u.txt	Logistic	0.670015
Gender	28	./dump/CW50u.txt	Logistic	0.661976
Gender	30	./dump/CW50u.txt	Logistic	0.667329
Gender	31	./dump/CW50u.txt	Logistic	0.652616
Synonms	0	./dump/CW50u.txt	Logistic	0.671131
Synonms	16	./dump/CW50u.txt	Logistic	0.666667
Synonms	20	./dump/CW50u.txt	Logistic	0.672805
Synonms	24	./dump/CW50u.txt	Logistic	0.664807
Synonms	28	./dump/CW50u.txt	Logistic	0.676711
Synonms	30	./dump/CW50u.txt	Logistic	0.660342
Synonms	31	./dump/CW50u.txt	Logistic	0.659226
Plural	0	./dump/CW50u.txt	Logistic	0.868841
Plural	16	./dump/CW50u.txt	Logistic	0.867005
Plural	20	./dump/CW50u.txt	Logistic	0.863336
Plural	24	./dump/CW50u.txt	Logistic	0.867006
Plural	28	./dump/CW50u.txt	Logistic	0.851946
Plural	30	./dump/CW50u.txt	Logistic	0.818891
Plural	31	./dump/CW50u.txt	Logistic	0.824394
UK/US/1	0	./dump/CW50u.txt	Logistic	0.654167
UK/US/1	16	./dump/CW50u.txt	Logistic	0.649306
UK/US/1	20	./dump/CW50u.txt	Logistic	0.656250
UK/US/1	24	./dump/CW50u.txt	Logistic	0.652778
UK/US/1	28	./dump/CW50u.txt	Logistic	0.657639
UK/US/1	30	./dump/CW50u.txt	Logistic	0.642361
UK/US/1	31	./dump/CW50u.txt	Logistic	0.657639
UK/US/2	0	./dump/CW50u.txt	Logistic	0.799430
UK/US/2	16	./dump/CW50u.txt	Logistic	0.802281
UK/US/2	20	./dump/CW50u.txt	Logistic	0.803232
UK/US/2	24	./dump/CW50u.txt	Logistic	0.816540
UK/US/2	28	./dump/CW50u.txt	Logistic	0.814639
UK/US/2	30	./dump/CW50u.txt	Logistic	0.769962
UK/US/2	31	./dump/CW50u.txt	Logistic	0.787072
Sentiment	0	./dump/havg.txt	KSVM	0.906206
Sentiment	16	./dump/havg.txt	KSVM	0.901499
Sentiment	20	./dump/havg.txt	KSVM	0.904114
Sentiment	24	./dump/havg.txt	KSVM	0.894874
Sentiment	28	./dump/havg.txt	KSVM	0.904986
Sentiment	30	./dump/havg.txt	KSVM	0.901674
Sentiment	31	./dump/havg.txt	KSVM	0.898536
Gender	0	./dump/havg.txt	KSVM	0.900268
Gender	16	./dump/havg.txt	KSVM	0.894907
Gender	20	./dump/havg.txt	KSVM	0.896919
Gender	24	./dump/havg.txt	KSVM	0.897595
Gender	28	./dump/havg.txt	KSVM	0.898260
Gender	30	./dump/havg.txt	KSVM	0.775075
Gender	31	./dump/havg.txt	KSVM	0.748991
Synonms	0	./dump/havg.txt	KSVM	0.721771
Synonms	16	./dump/havg.txt	KSVM	0.728598
Synonms	20	./dump/havg.txt	KSVM	0.733026
Synonms	24	./dump/havg.txt	KSVM	0.731365
Synonms	28	./dump/havg.txt	KSVM	0.721033
Synonms	30	./dump/havg.txt	KSVM	0.690590
Synonms	31	./dump/havg.txt	KSVM	0.700923
Plural	0	./dump/havg.txt	KSVM	0.834848
Plural	16	./dump/havg.txt	KSVM	0.823106
Plural	20	./dump/havg.txt	KSVM	0.836364
Plural	24	./dump/havg.txt	KSVM	0.826136
Plural	28	./dump/havg.txt	KSVM	0.814773
Plural	30	./dump/havg.txt	KSVM	0.751515
Plural	31	./dump/havg.txt	KSVM	0.745076
UK/US/1	0	./dump/havg.txt	KSVM	0.871918
UK/US/1	16	./dump/havg.txt	KSVM	0.885616
UK/US/1	20	./dump/havg.txt	KSVM	0.873973
UK/US/1	24	./dump/havg.txt	KSVM	0.863699
UK/US/1	28	./dump/havg.txt	KSVM	0.865068
UK/US/1	30	./dump/havg.txt	KSVM	0.788356
UK/US/1	31	./dump/havg.txt	KSVM	0.780822
UK/US/2	0	./dump/havg.txt	KSVM	0.958955
UK/US/2	16	./dump/havg.txt	KSVM	0.955224
UK/US/2	20	./dump/havg.txt	KSVM	0.966418
UK/US/2	24	./dump/havg.txt	KSVM	0.962687
UK/US/2	28	./dump/havg.txt	KSVM	0.951493
UK/US/2	30	./dump/havg.txt	KSVM	0.925373
UK/US/2	31	./dump/havg.txt	KSVM	0.916045
Sentiment	0	./dump/senna.txt	KSVM	0.908293
Sentiment	16	./dump/senna.txt	KSVM	0.909949
Sentiment	20	./dump/senna.txt	KSVM	0.913932
Sentiment	24	./dump/senna.txt	KSVM	0.908459
Sentiment	28	./dump/senna.txt	KSVM	0.910284
Sentiment	30	./dump/senna.txt	KSVM	0.875787
Sentiment	31	./dump/senna.txt	KSVM	0.872139
Gender	0	./dump/senna.txt	KSVM	0.885417
Gender	16	./dump/senna.txt	KSVM	0.889323
Gender	20	./dump/senna.txt	KSVM	0.891927
Gender	24	./dump/senna.txt	KSVM	0.882161
Gender	28	./dump/senna.txt	KSVM	0.882161
Gender	30	./dump/senna.txt	KSVM	0.807943
Gender	31	./dump/senna.txt	KSVM	0.782552
Synonms	0	./dump/senna.txt	KSVM	0.801742
Synonms	16	./dump/senna.txt	KSVM	0.798955
Synonms	20	./dump/senna.txt	KSVM	0.790941
Synonms	24	./dump/senna.txt	KSVM	0.795122
Synonms	28	./dump/senna.txt	KSVM	0.776481
Synonms	30	./dump/senna.txt	KSVM	0.756446
Synonms	31	./dump/senna.txt	KSVM	0.756098
Plural	0	./dump/senna.txt	KSVM	0.955986
Plural	16	./dump/senna.txt	KSVM	0.966901
Plural	20	./dump/senna.txt	KSVM	0.959859
Plural	24	./dump/senna.txt	KSVM	0.960563
Plural	28	./dump/senna.txt	KSVM	0.957746
Plural	30	./dump/senna.txt	KSVM	0.903169
Plural	31	./dump/senna.txt	KSVM	0.891901
UK/US/1	0	./dump/senna.txt	KSVM	0.723461
UK/US/1	16	./dump/senna.txt	KSVM	0.719745
UK/US/1	20	./dump/senna.txt	KSVM	0.719745
UK/US/1	24	./dump/senna.txt	KSVM	0.723992
UK/US/1	28	./dump/senna.txt	KSVM	0.716030
UK/US/1	30	./dump/senna.txt	KSVM	0.672505
UK/US/1	31	./dump/senna.txt	KSVM	0.671975
UK/US/2	0	./dump/senna.txt	KSVM	0.894313
UK/US/2	16	./dump/senna.txt	KSVM	0.902834
UK/US/2	20	./dump/senna.txt	KSVM	0.891482
UK/US/2	24	./dump/senna.txt	KSVM	0.892188
UK/US/2	28	./dump/senna.txt	KSVM	0.876612
UK/US/2	30	./dump/senna.txt	KSVM	0.729788
UK/US/2	31	./dump/senna.txt	KSVM	0.736166
Sentiment	0	./dump/HLBL50u.txt	KSVM	0.844178
Sentiment	16	./dump/HLBL50u.txt	KSVM	0.842949
Sentiment	20	./dump/HLBL50u.txt	KSVM	0.844527
Sentiment	24	./dump/HLBL50u.txt	KSVM	0.841892
Sentiment	28	./dump/HLBL50u.txt	KSVM	0.841367
Sentiment	30	./dump/HLBL50u.txt	KSVM	0.731445
Sentiment	31	./dump/HLBL50u.txt	KSVM	0.752551
Gender	0	./dump/HLBL50u.txt	KSVM	0.672028
Gender	16	./dump/HLBL50u.txt	KSVM	0.676053
Gender	20	./dump/HLBL50u.txt	KSVM	0.665971
Gender	24	./dump/HLBL50u.txt	KSVM	0.671363
Gender	28	./dump/HLBL50u.txt	KSVM	0.647930
Gender	30	./dump/HLBL50u.txt	KSVM	0.617136
Gender	31	./dump/HLBL50u.txt	KSVM	0.617143
Synonms	0	./dump/HLBL50u.txt	KSVM	0.685688
Synonms	16	./dump/HLBL50u.txt	KSVM	0.691636
Synonms	20	./dump/HLBL50u.txt	KSVM	0.681970
Synonms	24	./dump/HLBL50u.txt	KSVM	0.682342
Synonms	28	./dump/HLBL50u.txt	KSVM	0.659480
Synonms	30	./dump/HLBL50u.txt	KSVM	0.500929
Synonms	31	./dump/HLBL50u.txt	KSVM	0.499814
Plural	0	./dump/HLBL50u.txt	KSVM	0.821670
Plural	16	./dump/HLBL50u.txt	KSVM	0.816187
Plural	20	./dump/HLBL50u.txt	KSVM	0.824210
Plural	24	./dump/HLBL50u.txt	KSVM	0.826035
Plural	28	./dump/HLBL50u.txt	KSVM	0.808900
Plural	30	./dump/HLBL50u.txt	KSVM	0.724647
Plural	31	./dump/HLBL50u.txt	KSVM	0.716980
UK/US/1	0	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	16	./dump/HLBL50u.txt	KSVM	0.670139
UK/US/1	20	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	24	./dump/HLBL50u.txt	KSVM	0.669444
UK/US/1	28	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	30	./dump/HLBL50u.txt	KSVM	0.666667
UK/US/1	31	./dump/HLBL50u.txt	KSVM	0.650694
UK/US/2	0	./dump/HLBL50u.txt	KSVM	0.708552
UK/US/2	16	./dump/HLBL50u.txt	KSVM	0.709539
UK/US/2	20	./dump/HLBL50u.txt	KSVM	0.716197
UK/US/2	24	./dump/HLBL50u.txt	KSVM	0.726686
UK/US/2	28	./dump/HLBL50u.txt	KSVM	0.702885
UK/US/2	30	./dump/HLBL50u.txt	KSVM	0.716193
UK/US/2	31	./dump/HLBL50u.txt	KSVM	0.709470
Sentiment	0	./dump/CW50u.txt	KSVM	0.837553
Sentiment	16	./dump/CW50u.txt	KSVM	0.830520
Sentiment	20	./dump/CW50u.txt	KSVM	0.835091
Sentiment	24	./dump/CW50u.txt	KSVM	0.832982
Sentiment	28	./dump/CW50u.txt	KSVM	0.838959
Sentiment	30	./dump/CW50u.txt	KSVM	0.829817
Sentiment	31	./dump/CW50u.txt	KSVM	0.818741
Gender	0	./dump/CW50u.txt	KSVM	0.655268
Gender	16	./dump/CW50u.txt	KSVM	0.677359
Gender	20	./dump/CW50u.txt	KSVM	0.659299
Gender	24	./dump/CW50u.txt	KSVM	0.658612
Gender	28	./dump/CW50u.txt	KSVM	0.674696
Gender	30	./dump/CW50u.txt	KSVM	0.661297
Gender	31	./dump/CW50u.txt	KSVM	0.654596
Synonms	0	./dump/CW50u.txt	KSVM	0.734933
Synonms	16	./dump/CW50u.txt	KSVM	0.724330
Synonms	20	./dump/CW50u.txt	KSVM	0.735119
Synonms	24	./dump/CW50u.txt	KSVM	0.725818
Synonms	28	./dump/CW50u.txt	KSVM	0.724144
Synonms	30	./dump/CW50u.txt	KSVM	0.706845
Synonms	31	./dump/CW50u.txt	KSVM	0.694568
Plural	0	./dump/CW50u.txt	KSVM	0.887298
Plural	16	./dump/CW50u.txt	KSVM	0.888399
Plural	20	./dump/CW50u.txt	KSVM	0.891703
Plural	24	./dump/CW50u.txt	KSVM	0.889501
Plural	28	./dump/CW50u.txt	KSVM	0.880690
Plural	30	./dump/CW50u.txt	KSVM	0.812408
Plural	31	./dump/CW50u.txt	KSVM	0.812408
UK/US/1	0	./dump/CW50u.txt	KSVM	0.666667
UK/US/1	16	./dump/CW50u.txt	KSVM	0.664583
UK/US/1	20	./dump/CW50u.txt	KSVM	0.670833
UK/US/1	24	./dump/CW50u.txt	KSVM	0.662500
UK/US/1	28	./dump/CW50u.txt	KSVM	0.650000
UK/US/1	30	./dump/CW50u.txt	KSVM	0.648611
UK/US/1	31	./dump/CW50u.txt	KSVM	0.661111
UK/US/2	0	./dump/CW50u.txt	KSVM	0.802281
UK/US/2	16	./dump/CW50u.txt	KSVM	0.811787
UK/US/2	20	./dump/CW50u.txt	KSVM	0.801331
UK/US/2	24	./dump/CW50u.txt	KSVM	0.816540
UK/US/2	28	./dump/CW50u.txt	KSVM	0.793726
UK/US/2	30	./dump/CW50u.txt	KSVM	0.776616
UK/US/2	31	./dump/CW50u.txt	KSVM	0.780418


==> results/results_precision_huang_ksvm.txt <==
Sentiment	0	./dump/havg.txt	KSVM	0.906206
Sentiment	16	./dump/havg.txt	KSVM	0.901499
Sentiment	20	./dump/havg.txt	KSVM	0.904114
Sentiment	24	./dump/havg.txt	KSVM	0.894874
Sentiment	28	./dump/havg.txt	KSVM	0.904986
Sentiment	30	./dump/havg.txt	KSVM	0.901674
Sentiment	31	./dump/havg.txt	KSVM	0.898536
Gender	0	./dump/havg.txt	KSVM	0.900268
Gender	16	./dump/havg.txt	KSVM	0.894907
Gender	20	./dump/havg.txt	KSVM	0.896919
Gender	24	./dump/havg.txt	KSVM	0.897595
Gender	28	./dump/havg.txt	KSVM	0.898260
Gender	30	./dump/havg.txt	KSVM	0.775075
Gender	31	./dump/havg.txt	KSVM	0.748991
Synonms	0	./dump/havg.txt	KSVM	0.721771
Synonms	16	./dump/havg.txt	KSVM	0.728598
Synonms	20	./dump/havg.txt	KSVM	0.733026
Synonms	24	./dump/havg.txt	KSVM	0.731365
Synonms	28	./dump/havg.txt	KSVM	0.721033
Synonms	30	./dump/havg.txt	KSVM	0.690590
Synonms	31	./dump/havg.txt	KSVM	0.700923
Plural	0	./dump/havg.txt	KSVM	0.834848
Plural	16	./dump/havg.txt	KSVM	0.823106
Plural	20	./dump/havg.txt	KSVM	0.836364
Plural	24	./dump/havg.txt	KSVM	0.826136
Plural	28	./dump/havg.txt	KSVM	0.814773
Plural	30	./dump/havg.txt	KSVM	0.751515
Plural	31	./dump/havg.txt	KSVM	0.745076
UK/US/1	0	./dump/havg.txt	KSVM	0.871918
UK/US/1	16	./dump/havg.txt	KSVM	0.885616
UK/US/1	20	./dump/havg.txt	KSVM	0.873973
UK/US/1	24	./dump/havg.txt	KSVM	0.863699
UK/US/1	28	./dump/havg.txt	KSVM	0.865068
UK/US/1	30	./dump/havg.txt	KSVM	0.788356
UK/US/1	31	./dump/havg.txt	KSVM	0.780822
UK/US/2	0	./dump/havg.txt	KSVM	0.958955
UK/US/2	16	./dump/havg.txt	KSVM	0.955224
UK/US/2	20	./dump/havg.txt	KSVM	0.966418
UK/US/2	24	./dump/havg.txt	KSVM	0.962687
UK/US/2	28	./dump/havg.txt	KSVM	0.951493
UK/US/2	30	./dump/havg.txt	KSVM	0.925373
UK/US/2	31	./dump/havg.txt	KSVM	0.916045
Sentiment	0	./dump/senna.txt	KSVM	0.908293
Sentiment	16	./dump/senna.txt	KSVM	0.909949
Sentiment	20	./dump/senna.txt	KSVM	0.913932
Sentiment	24	./dump/senna.txt	KSVM	0.908459
Sentiment	28	./dump/senna.txt	KSVM	0.910284
Sentiment	30	./dump/senna.txt	KSVM	0.875787
Sentiment	31	./dump/senna.txt	KSVM	0.872139
Gender	0	./dump/senna.txt	KSVM	0.885417
Gender	16	./dump/senna.txt	KSVM	0.889323
Gender	20	./dump/senna.txt	KSVM	0.891927
Gender	24	./dump/senna.txt	KSVM	0.882161
Gender	28	./dump/senna.txt	KSVM	0.882161
Gender	30	./dump/senna.txt	KSVM	0.807943
Gender	31	./dump/senna.txt	KSVM	0.782552
Synonms	0	./dump/senna.txt	KSVM	0.801742
Synonms	16	./dump/senna.txt	KSVM	0.798955
Synonms	20	./dump/senna.txt	KSVM	0.790941
Synonms	24	./dump/senna.txt	KSVM	0.795122
Synonms	28	./dump/senna.txt	KSVM	0.776481
Synonms	30	./dump/senna.txt	KSVM	0.756446
Synonms	31	./dump/senna.txt	KSVM	0.756098
Plural	0	./dump/senna.txt	KSVM	0.955986
Plural	16	./dump/senna.txt	KSVM	0.966901
Plural	20	./dump/senna.txt	KSVM	0.959859
Plural	24	./dump/senna.txt	KSVM	0.960563
Plural	28	./dump/senna.txt	KSVM	0.957746
Plural	30	./dump/senna.txt	KSVM	0.903169
Plural	31	./dump/senna.txt	KSVM	0.891901
UK/US/1	0	./dump/senna.txt	KSVM	0.723461
UK/US/1	16	./dump/senna.txt	KSVM	0.719745
UK/US/1	20	./dump/senna.txt	KSVM	0.719745
UK/US/1	24	./dump/senna.txt	KSVM	0.723992
UK/US/1	28	./dump/senna.txt	KSVM	0.716030
UK/US/1	30	./dump/senna.txt	KSVM	0.672505
UK/US/1	31	./dump/senna.txt	KSVM	0.671975
UK/US/2	0	./dump/senna.txt	KSVM	0.894313
UK/US/2	16	./dump/senna.txt	KSVM	0.902834
UK/US/2	20	./dump/senna.txt	KSVM	0.891482
UK/US/2	24	./dump/senna.txt	KSVM	0.892188
UK/US/2	28	./dump/senna.txt	KSVM	0.876612
UK/US/2	30	./dump/senna.txt	KSVM	0.729788
UK/US/2	31	./dump/senna.txt	KSVM	0.736166
Sentiment	0	./dump/HLBL50u.txt	KSVM	0.844178
Sentiment	16	./dump/HLBL50u.txt	KSVM	0.842949
Sentiment	20	./dump/HLBL50u.txt	KSVM	0.844527
Sentiment	24	./dump/HLBL50u.txt	KSVM	0.841892
Sentiment	28	./dump/HLBL50u.txt	KSVM	0.841367
Sentiment	30	./dump/HLBL50u.txt	KSVM	0.731445
Sentiment	31	./dump/HLBL50u.txt	KSVM	0.752551
Gender	0	./dump/HLBL50u.txt	KSVM	0.672028
Gender	16	./dump/HLBL50u.txt	KSVM	0.676053
Gender	20	./dump/HLBL50u.txt	KSVM	0.665971
Gender	24	./dump/HLBL50u.txt	KSVM	0.671363
Gender	28	./dump/HLBL50u.txt	KSVM	0.647930
Gender	30	./dump/HLBL50u.txt	KSVM	0.617136
Gender	31	./dump/HLBL50u.txt	KSVM	0.617143
Synonms	0	./dump/HLBL50u.txt	KSVM	0.685688
Synonms	16	./dump/HLBL50u.txt	KSVM	0.691636
Synonms	20	./dump/HLBL50u.txt	KSVM	0.681970
Synonms	24	./dump/HLBL50u.txt	KSVM	0.682342
Synonms	28	./dump/HLBL50u.txt	KSVM	0.659480
Synonms	30	./dump/HLBL50u.txt	KSVM	0.500929
Synonms	31	./dump/HLBL50u.txt	KSVM	0.499814
Plural	0	./dump/HLBL50u.txt	KSVM	0.821670
Plural	16	./dump/HLBL50u.txt	KSVM	0.816187
Plural	20	./dump/HLBL50u.txt	KSVM	0.824210
Plural	24	./dump/HLBL50u.txt	KSVM	0.826035
Plural	28	./dump/HLBL50u.txt	KSVM	0.808900
Plural	30	./dump/HLBL50u.txt	KSVM	0.724647
Plural	31	./dump/HLBL50u.txt	KSVM	0.716980
UK/US/1	0	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	16	./dump/HLBL50u.txt	KSVM	0.670139
UK/US/1	20	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	24	./dump/HLBL50u.txt	KSVM	0.669444
UK/US/1	28	./dump/HLBL50u.txt	KSVM	0.658333
UK/US/1	30	./dump/HLBL50u.txt	KSVM	0.666667
UK/US/1	31	./dump/HLBL50u.txt	KSVM	0.650694
UK/US/2	0	./dump/HLBL50u.txt	KSVM	0.708552
UK/US/2	16	./dump/HLBL50u.txt	KSVM	0.709539
UK/US/2	20	./dump/HLBL50u.txt	KSVM	0.716197
UK/US/2	24	./dump/HLBL50u.txt	KSVM	0.726686
UK/US/2	28	./dump/HLBL50u.txt	KSVM	0.702885
UK/US/2	30	./dump/HLBL50u.txt	KSVM	0.716193
UK/US/2	31	./dump/HLBL50u.txt	KSVM	0.709470
Sentiment	0	./dump/CW50u.txt	KSVM	0.837553
Sentiment	16	./dump/CW50u.txt	KSVM	0.830520
Sentiment	20	./dump/CW50u.txt	KSVM	0.835091
Sentiment	24	./dump/CW50u.txt	KSVM	0.832982
Sentiment	28	./dump/CW50u.txt	KSVM	0.838959
Sentiment	30	./dump/CW50u.txt	KSVM	0.829817
Sentiment	31	./dump/CW50u.txt	KSVM	0.818741
Gender	0	./dump/CW50u.txt	KSVM	0.655268
Gender	16	./dump/CW50u.txt	KSVM	0.677359
Gender	20	./dump/CW50u.txt	KSVM	0.659299
Gender	24	./dump/CW50u.txt	KSVM	0.658612
Gender	28	./dump/CW50u.txt	KSVM	0.674696
Gender	30	./dump/CW50u.txt	KSVM	0.661297
Gender	31	./dump/CW50u.txt	KSVM	0.654596
Synonms	0	./dump/CW50u.txt	KSVM	0.734933
Synonms	16	./dump/CW50u.txt	KSVM	0.724330
Synonms	20	./dump/CW50u.txt	KSVM	0.735119
Synonms	24	./dump/CW50u.txt	KSVM	0.725818
Synonms	28	./dump/CW50u.txt	KSVM	0.724144
Synonms	30	./dump/CW50u.txt	KSVM	0.706845
Synonms	31	./dump/CW50u.txt	KSVM	0.694568
Plural	0	./dump/CW50u.txt	KSVM	0.887298
Plural	16	./dump/CW50u.txt	KSVM	0.888399
Plural	20	./dump/CW50u.txt	KSVM	0.891703
Plural	24	./dump/CW50u.txt	KSVM	0.889501
Plural	28	./dump/CW50u.txt	KSVM	0.880690
Plural	30	./dump/CW50u.txt	KSVM	0.812408
Plural	31	./dump/CW50u.txt	KSVM	0.812408
UK/US/1	0	./dump/CW50u.txt	KSVM	0.666667
UK/US/1	16	./dump/CW50u.txt	KSVM	0.664583
UK/US/1	20	./dump/CW50u.txt	KSVM	0.670833
UK/US/1	24	./dump/CW50u.txt	KSVM	0.662500
UK/US/1	28	./dump/CW50u.txt	KSVM	0.650000
UK/US/1	30	./dump/CW50u.txt	KSVM	0.648611
UK/US/1	31	./dump/CW50u.txt	KSVM	0.661111
UK/US/2	0	./dump/CW50u.txt	KSVM	0.802281
UK/US/2	16	./dump/CW50u.txt	KSVM	0.811787
UK/US/2	20	./dump/CW50u.txt	KSVM	0.801331
UK/US/2	24	./dump/CW50u.txt	KSVM	0.816540
UK/US/2	28	./dump/CW50u.txt	KSVM	0.793726
UK/US/2	30	./dump/CW50u.txt	KSVM	0.776616
UK/US/2	31	./dump/CW50u.txt	KSVM	0.780418


==> results/results_precision_huang_logistic.txt <==
Sentiment	0	./dump/havg.txt	Logistic	0.836646
Sentiment	16	./dump/havg.txt	Logistic	0.837517
Sentiment	20	./dump/havg.txt	Logistic	0.836994
Sentiment	24	./dump/havg.txt	Logistic	0.836646
Sentiment	28	./dump/havg.txt	Logistic	0.826185
Sentiment	30	./dump/havg.txt	Logistic	0.805614
Sentiment	31	./dump/havg.txt	Logistic	0.795328
Gender	0	./dump/havg.txt	Logistic	0.871496
Gender	16	./dump/havg.txt	Logistic	0.863445
Gender	20	./dump/havg.txt	Logistic	0.876172
Gender	24	./dump/havg.txt	Logistic	0.876165
Gender	28	./dump/havg.txt	Logistic	0.866147
Gender	30	./dump/havg.txt	Logistic	0.756353
Gender	31	./dump/havg.txt	Logistic	0.756358
Synonms	0	./dump/havg.txt	Logistic	0.655535
Synonms	16	./dump/havg.txt	Logistic	0.659410
Synonms	20	./dump/havg.txt	Logistic	0.669373
Synonms	24	./dump/havg.txt	Logistic	0.674170
Synonms	28	./dump/havg.txt	Logistic	0.661624
Synonms	30	./dump/havg.txt	Logistic	0.647970
Synonms	31	./dump/havg.txt	Logistic	0.650185
Plural	0	./dump/havg.txt	Logistic	0.824384
Plural	16	./dump/havg.txt	Logistic	0.817294
Plural	20	./dump/havg.txt	Logistic	0.814324
Plural	24	./dump/havg.txt	Logistic	0.816547
Plural	28	./dump/havg.txt	Logistic	0.807983
Plural	30	./dump/havg.txt	Logistic	0.750200
Plural	31	./dump/havg.txt	Logistic	0.735651
UK/US/1	0	./dump/havg.txt	Logistic	0.880137
UK/US/1	16	./dump/havg.txt	Logistic	0.875342
UK/US/1	20	./dump/havg.txt	Logistic	0.865753
UK/US/1	24	./dump/havg.txt	Logistic	0.874658
UK/US/1	28	./dump/havg.txt	Logistic	0.865753
UK/US/1	30	./dump/havg.txt	Logistic	0.791781
UK/US/1	31	./dump/havg.txt	Logistic	0.767123
UK/US/2	0	./dump/havg.txt	Logistic	0.962687
UK/US/2	16	./dump/havg.txt	Logistic	0.962687
UK/US/2	20	./dump/havg.txt	Logistic	0.963619
UK/US/2	24	./dump/havg.txt	Logistic	0.966418
UK/US/2	28	./dump/havg.txt	Logistic	0.958955
UK/US/2	30	./dump/havg.txt	Logistic	0.930037
UK/US/2	31	./dump/havg.txt	Logistic	0.913246
Sentiment	0	./dump/senna.txt	Logistic	0.812601
Sentiment	16	./dump/senna.txt	Logistic	0.813100
Sentiment	20	./dump/senna.txt	Logistic	0.814596
Sentiment	24	./dump/senna.txt	Logistic	0.815423
Sentiment	28	./dump/senna.txt	Logistic	0.809289
Sentiment	30	./dump/senna.txt	Logistic	0.759867
Sentiment	31	./dump/senna.txt	Logistic	0.751408
Gender	0	./dump/senna.txt	Logistic	0.875651
Gender	16	./dump/senna.txt	Logistic	0.857422
Gender	20	./dump/senna.txt	Logistic	0.860677
Gender	24	./dump/senna.txt	Logistic	0.863932
Gender	28	./dump/senna.txt	Logistic	0.861328
Gender	30	./dump/senna.txt	Logistic	0.797526
Gender	31	./dump/senna.txt	Logistic	0.781901
Synonms	0	./dump/senna.txt	Logistic	0.721080
Synonms	16	./dump/senna.txt	Logistic	0.725087
Synonms	20	./dump/senna.txt	Logistic	0.715679
Synonms	24	./dump/senna.txt	Logistic	0.717944
Synonms	28	./dump/senna.txt	Logistic	0.719686
Synonms	30	./dump/senna.txt	Logistic	0.695993
Synonms	31	./dump/senna.txt	Logistic	0.688850
Plural	0	./dump/senna.txt	Logistic	0.953214
Plural	16	./dump/senna.txt	Logistic	0.951429
Plural	20	./dump/senna.txt	Logistic	0.953571
Plural	24	./dump/senna.txt	Logistic	0.955000
Plural	28	./dump/senna.txt	Logistic	0.950357
Plural	30	./dump/senna.txt	Logistic	0.910000
Plural	31	./dump/senna.txt	Logistic	0.901429
UK/US/1	0	./dump/senna.txt	Logistic	0.718153
UK/US/1	16	./dump/senna.txt	Logistic	0.725584
UK/US/1	20	./dump/senna.txt	Logistic	0.719745
UK/US/1	24	./dump/senna.txt	Logistic	0.725053
UK/US/1	28	./dump/senna.txt	Logistic	0.710191
UK/US/1	30	./dump/senna.txt	Logistic	0.673036
UK/US/1	31	./dump/senna.txt	Logistic	0.676221
UK/US/2	0	./dump/senna.txt	Logistic	0.897160
UK/US/2	16	./dump/senna.txt	Logistic	0.894335
UK/US/2	20	./dump/senna.txt	Logistic	0.895729
UK/US/2	24	./dump/senna.txt	Logistic	0.899993
UK/US/2	28	./dump/senna.txt	Logistic	0.874477
UK/US/2	30	./dump/senna.txt	Logistic	0.745389
UK/US/2	31	./dump/senna.txt	Logistic	0.746091
Sentiment	0	./dump/HLBL50u.txt	Logistic	0.704362
Sentiment	16	./dump/HLBL50u.txt	Logistic	0.700839
Sentiment	20	./dump/HLBL50u.txt	Logistic	0.704541
Sentiment	24	./dump/HLBL50u.txt	Logistic	0.702249
Sentiment	28	./dump/HLBL50u.txt	Logistic	0.689589
Sentiment	30	./dump/HLBL50u.txt	Logistic	0.613439
Sentiment	31	./dump/HLBL50u.txt	Logistic	0.605341
Gender	0	./dump/HLBL50u.txt	Logistic	0.644562
Gender	16	./dump/HLBL50u.txt	Logistic	0.658638
Gender	20	./dump/HLBL50u.txt	Logistic	0.661315
Gender	24	./dump/HLBL50u.txt	Logistic	0.657951
Gender	28	./dump/HLBL50u.txt	Logistic	0.646577
Gender	30	./dump/HLBL50u.txt	Logistic	0.615138
Gender	31	./dump/HLBL50u.txt	Logistic	0.621163
Synonms	0	./dump/HLBL50u.txt	Logistic	0.652045
Synonms	16	./dump/HLBL50u.txt	Logistic	0.655948
Synonms	20	./dump/HLBL50u.txt	Logistic	0.658550
Synonms	24	./dump/HLBL50u.txt	Logistic	0.661152
Synonms	28	./dump/HLBL50u.txt	Logistic	0.650743
Synonms	30	./dump/HLBL50u.txt	Logistic	0.499628
Synonms	31	./dump/HLBL50u.txt	Logistic	0.499628
Plural	0	./dump/HLBL50u.txt	Logistic	0.808585
Plural	16	./dump/HLBL50u.txt	Logistic	0.803893
Plural	20	./dump/HLBL50u.txt	Logistic	0.810380
Plural	24	./dump/HLBL50u.txt	Logistic	0.808934
Plural	28	./dump/HLBL50u.txt	Logistic	0.777578
Plural	30	./dump/HLBL50u.txt	Logistic	0.770733
Plural	31	./dump/HLBL50u.txt	Logistic	0.758104
UK/US/1	0	./dump/HLBL50u.txt	Logistic	0.640278
UK/US/1	16	./dump/HLBL50u.txt	Logistic	0.633333
UK/US/1	20	./dump/HLBL50u.txt	Logistic	0.640972
UK/US/1	24	./dump/HLBL50u.txt	Logistic	0.626389
UK/US/1	28	./dump/HLBL50u.txt	Logistic	0.609722
UK/US/1	30	./dump/HLBL50u.txt	Logistic	0.645833
UK/US/1	31	./dump/HLBL50u.txt	Logistic	0.653472
UK/US/2	0	./dump/HLBL50u.txt	Logistic	0.722865
UK/US/2	16	./dump/HLBL50u.txt	Logistic	0.723881
UK/US/2	20	./dump/HLBL50u.txt	Logistic	0.720968
UK/US/2	24	./dump/HLBL50u.txt	Logistic	0.726657
UK/US/2	28	./dump/HLBL50u.txt	Logistic	0.704743
UK/US/2	30	./dump/HLBL50u.txt	Logistic	0.716208
UK/US/2	31	./dump/HLBL50u.txt	Logistic	0.719059
Sentiment	0	./dump/CW50u.txt	Logistic	0.678622
Sentiment	16	./dump/CW50u.txt	Logistic	0.684248
Sentiment	20	./dump/CW50u.txt	Logistic	0.681786
Sentiment	24	./dump/CW50u.txt	Logistic	0.681435
Sentiment	28	./dump/CW50u.txt	Logistic	0.680731
Sentiment	30	./dump/CW50u.txt	Logistic	0.643460
Sentiment	31	./dump/CW50u.txt	Logistic	0.649965
Gender	0	./dump/CW50u.txt	Logistic	0.676021
Gender	16	./dump/CW50u.txt	Logistic	0.668010
Gender	20	./dump/CW50u.txt	Logistic	0.668017
Gender	24	./dump/CW50u.txt	Logistic	0.670015
Gender	28	./dump/CW50u.txt	Logistic	0.661976
Gender	30	./dump/CW50u.txt	Logistic	0.667329
Gender	31	./dump/CW50u.txt	Logistic	0.652616
Synonms	0	./dump/CW50u.txt	Logistic	0.671131
Synonms	16	./dump/CW50u.txt	Logistic	0.666667
Synonms	20	./dump/CW50u.txt	Logistic	0.672805
Synonms	24	./dump/CW50u.txt	Logistic	0.664807
Synonms	28	./dump/CW50u.txt	Logistic	0.676711
Synonms	30	./dump/CW50u.txt	Logistic	0.660342
Synonms	31	./dump/CW50u.txt	Logistic	0.659226
Plural	0	./dump/CW50u.txt	Logistic	0.868841
Plural	16	./dump/CW50u.txt	Logistic	0.867005
Plural	20	./dump/CW50u.txt	Logistic	0.863336
Plural	24	./dump/CW50u.txt	Logistic	0.867006
Plural	28	./dump/CW50u.txt	Logistic	0.851946
Plural	30	./dump/CW50u.txt	Logistic	0.818891
Plural	31	./dump/CW50u.txt	Logistic	0.824394
UK/US/1	0	./dump/CW50u.txt	Logistic	0.654167
UK/US/1	16	./dump/CW50u.txt	Logistic	0.649306
UK/US/1	20	./dump/CW50u.txt	Logistic	0.656250
UK/US/1	24	./dump/CW50u.txt	Logistic	0.652778
UK/US/1	28	./dump/CW50u.txt	Logistic	0.657639
UK/US/1	30	./dump/CW50u.txt	Logistic	0.642361
UK/US/1	31	./dump/CW50u.txt	Logistic	0.657639
UK/US/2	0	./dump/CW50u.txt	Logistic	0.799430
UK/US/2	16	./dump/CW50u.txt	Logistic	0.802281
UK/US/2	20	./dump/CW50u.txt	Logistic	0.803232
UK/US/2	24	./dump/CW50u.txt	Logistic	0.816540
UK/US/2	28	./dump/CW50u.txt	Logistic	0.814639
UK/US/2	30	./dump/CW50u.txt	Logistic	0.769962
UK/US/2	31	./dump/CW50u.txt	Logistic	0.787072


==> results/results_precision_huang_lsvm.txt <==
Sentiment	0	./dump/havg.txt	LSVM	0.834728
Sentiment	16	./dump/havg.txt	LSVM	0.835077
Sentiment	20	./dump/havg.txt	LSVM	0.837692
Sentiment	24	./dump/havg.txt	LSVM	0.836123
Sentiment	28	./dump/havg.txt	LSVM	0.827929
Sentiment	30	./dump/havg.txt	LSVM	0.801953
Sentiment	31	./dump/havg.txt	LSVM	0.800209
Gender	0	./dump/havg.txt	LSVM	0.872817
Gender	16	./dump/havg.txt	LSVM	0.880840
Gender	20	./dump/havg.txt	LSVM	0.884201
Gender	24	./dump/havg.txt	LSVM	0.878190
Gender	28	./dump/havg.txt	LSVM	0.868819
Gender	30	./dump/havg.txt	LSVM	0.754337
Gender	31	./dump/havg.txt	LSVM	0.750337
Synonms	0	./dump/havg.txt	LSVM	0.664760
Synonms	16	./dump/havg.txt	LSVM	0.669004
Synonms	20	./dump/havg.txt	LSVM	0.665683
Synonms	24	./dump/havg.txt	LSVM	0.662362
Synonms	28	./dump/havg.txt	LSVM	0.663100
Synonms	30	./dump/havg.txt	LSVM	0.647601
Synonms	31	./dump/havg.txt	LSVM	0.651661
Plural	0	./dump/havg.txt	LSVM	0.801527
Plural	16	./dump/havg.txt	LSVM	0.803053
Plural	20	./dump/havg.txt	LSVM	0.803817
Plural	24	./dump/havg.txt	LSVM	0.804962
Plural	28	./dump/havg.txt	LSVM	0.782061
Plural	30	./dump/havg.txt	LSVM	0.737023
Plural	31	./dump/havg.txt	LSVM	0.741985
UK/US/1	0	./dump/havg.txt	LSVM	0.870548
UK/US/1	16	./dump/havg.txt	LSVM	0.877397
UK/US/1	20	./dump/havg.txt	LSVM	0.871918
UK/US/1	24	./dump/havg.txt	LSVM	0.876712
UK/US/1	28	./dump/havg.txt	LSVM	0.880822
UK/US/1	30	./dump/havg.txt	LSVM	0.808904
UK/US/1	31	./dump/havg.txt	LSVM	0.794521
UK/US/2	0	./dump/havg.txt	LSVM	0.958022
UK/US/2	16	./dump/havg.txt	LSVM	0.961754
UK/US/2	20	./dump/havg.txt	LSVM	0.964552
UK/US/2	24	./dump/havg.txt	LSVM	0.960821
UK/US/2	28	./dump/havg.txt	LSVM	0.956157
UK/US/2	30	./dump/havg.txt	LSVM	0.924440
UK/US/2	31	./dump/havg.txt	LSVM	0.918843
Sentiment	0	./dump/senna.txt	LSVM	0.815756
Sentiment	16	./dump/senna.txt	LSVM	0.815589
Sentiment	20	./dump/senna.txt	LSVM	0.815589
Sentiment	24	./dump/senna.txt	LSVM	0.816582
Sentiment	28	./dump/senna.txt	LSVM	0.806300
Sentiment	30	./dump/senna.txt	LSVM	0.758543
Sentiment	31	./dump/senna.txt	LSVM	0.749085
Gender	0	./dump/senna.txt	LSVM	0.861328
Gender	16	./dump/senna.txt	LSVM	0.864583
Gender	20	./dump/senna.txt	LSVM	0.867188
Gender	24	./dump/senna.txt	LSVM	0.863932
Gender	28	./dump/senna.txt	LSVM	0.847005
Gender	30	./dump/senna.txt	LSVM	0.789714
Gender	31	./dump/senna.txt	LSVM	0.779948
Synonms	0	./dump/senna.txt	LSVM	0.718118
Synonms	16	./dump/senna.txt	LSVM	0.715331
Synonms	20	./dump/senna.txt	LSVM	0.716376
Synonms	24	./dump/senna.txt	LSVM	0.726307
Synonms	28	./dump/senna.txt	LSVM	0.713937
Synonms	30	./dump/senna.txt	LSVM	0.701742
Synonms	31	./dump/senna.txt	LSVM	0.695122
Plural	0	./dump/senna.txt	LSVM	0.960409
Plural	16	./dump/senna.txt	LSVM	0.956554
Plural	20	./dump/senna.txt	LSVM	0.954103
Plural	24	./dump/senna.txt	LSVM	0.957600
Plural	28	./dump/senna.txt	LSVM	0.954450
Plural	30	./dump/senna.txt	LSVM	0.913101
Plural	31	./dump/senna.txt	LSVM	0.910301
UK/US/1	0	./dump/senna.txt	LSVM	0.718153
UK/US/1	16	./dump/senna.txt	LSVM	0.720807
UK/US/1	20	./dump/senna.txt	LSVM	0.719745
UK/US/1	24	./dump/senna.txt	LSVM	0.730361
UK/US/1	28	./dump/senna.txt	LSVM	0.715499
UK/US/1	30	./dump/senna.txt	LSVM	0.682590
UK/US/1	31	./dump/senna.txt	LSVM	0.664013
UK/US/2	0	./dump/senna.txt	LSVM	0.887947
UK/US/2	16	./dump/senna.txt	LSVM	0.902121
UK/US/2	20	./dump/senna.txt	LSVM	0.896450
UK/US/2	24	./dump/senna.txt	LSVM	0.893627
UK/US/2	28	./dump/senna.txt	LSVM	0.876587
UK/US/2	30	./dump/senna.txt	LSVM	0.748252
UK/US/2	31	./dump/senna.txt	LSVM	0.746113
Sentiment	0	./dump/HLBL50u.txt	LSVM	0.701197
Sentiment	16	./dump/HLBL50u.txt	LSVM	0.704891
Sentiment	20	./dump/HLBL50u.txt	LSVM	0.709288
Sentiment	24	./dump/HLBL50u.txt	LSVM	0.708938
Sentiment	28	./dump/HLBL50u.txt	LSVM	0.688886
Sentiment	30	./dump/HLBL50u.txt	LSVM	0.612034
Sentiment	31	./dump/HLBL50u.txt	LSVM	0.606755
Gender	0	./dump/HLBL50u.txt	LSVM	0.659967
Gender	16	./dump/HLBL50u.txt	LSVM	0.679377
Gender	20	./dump/HLBL50u.txt	LSVM	0.654620
Gender	24	./dump/HLBL50u.txt	LSVM	0.663333
Gender	28	./dump/HLBL50u.txt	LSVM	0.665352
Gender	30	./dump/HLBL50u.txt	LSVM	0.631211
Gender	31	./dump/HLBL50u.txt	LSVM	0.627179
Synonms	0	./dump/HLBL50u.txt	LSVM	0.653160
Synonms	16	./dump/HLBL50u.txt	LSVM	0.665613
Synonms	20	./dump/HLBL50u.txt	LSVM	0.660223
Synonms	24	./dump/HLBL50u.txt	LSVM	0.650372
Synonms	28	./dump/HLBL50u.txt	LSVM	0.648699
Synonms	30	./dump/HLBL50u.txt	LSVM	0.500186
Synonms	31	./dump/HLBL50u.txt	LSVM	0.500186
Plural	0	./dump/HLBL50u.txt	LSVM	0.799423
Plural	16	./dump/HLBL50u.txt	LSVM	0.802670
Plural	20	./dump/HLBL50u.txt	LSVM	0.800144
Plural	24	./dump/HLBL50u.txt	LSVM	0.798341
Plural	28	./dump/HLBL50u.txt	LSVM	0.731602
Plural	30	./dump/HLBL50u.txt	LSVM	0.702742
Plural	31	./dump/HLBL50u.txt	LSVM	0.698413
UK/US/1	0	./dump/HLBL50u.txt	LSVM	0.634722
UK/US/1	16	./dump/HLBL50u.txt	LSVM	0.618750
UK/US/1	20	./dump/HLBL50u.txt	LSVM	0.647917
UK/US/1	24	./dump/HLBL50u.txt	LSVM	0.642361
UK/US/1	28	./dump/HLBL50u.txt	LSVM	0.623611
UK/US/1	30	./dump/HLBL50u.txt	LSVM	0.659722
UK/US/1	31	./dump/HLBL50u.txt	LSVM	0.660417
UK/US/2	0	./dump/HLBL50u.txt	LSVM	0.731428
UK/US/2	16	./dump/HLBL50u.txt	LSVM	0.726657
UK/US/2	20	./dump/HLBL50u.txt	LSVM	0.711455
UK/US/2	24	./dump/HLBL50u.txt	LSVM	0.714303
UK/US/2	28	./dump/HLBL50u.txt	LSVM	0.700001
UK/US/2	30	./dump/HLBL50u.txt	LSVM	0.732389
UK/US/2	31	./dump/HLBL50u.txt	LSVM	0.709506
Sentiment	0	./dump/CW50u.txt	LSVM	0.686709
Sentiment	16	./dump/CW50u.txt	LSVM	0.686709
Sentiment	20	./dump/CW50u.txt	LSVM	0.681962
Sentiment	24	./dump/CW50u.txt	LSVM	0.686181
Sentiment	28	./dump/CW50u.txt	LSVM	0.684951
Sentiment	30	./dump/CW50u.txt	LSVM	0.653657
Sentiment	31	./dump/CW50u.txt	LSVM	0.648207
Gender	0	./dump/CW50u.txt	LSVM	0.678754
Gender	16	./dump/CW50u.txt	LSVM	0.680711
Gender	20	./dump/CW50u.txt	LSVM	0.654645
Gender	24	./dump/CW50u.txt	LSVM	0.668688
Gender	28	./dump/CW50u.txt	LSVM	0.669996
Gender	30	./dump/CW50u.txt	LSVM	0.654643
Gender	31	./dump/CW50u.txt	LSVM	0.658645
Synonms	0	./dump/CW50u.txt	LSVM	0.662016
Synonms	16	./dump/CW50u.txt	LSVM	0.671875
Synonms	20	./dump/CW50u.txt	LSVM	0.675595
Synonms	24	./dump/CW50u.txt	LSVM	0.663318
Synonms	28	./dump/CW50u.txt	LSVM	0.671689
Synonms	30	./dump/CW50u.txt	LSVM	0.659970
Synonms	31	./dump/CW50u.txt	LSVM	0.653646
Plural	0	./dump/CW50u.txt	LSVM	0.871267
Plural	16	./dump/CW50u.txt	LSVM	0.874183
Plural	20	./dump/CW50u.txt	LSVM	0.867976
Plural	24	./dump/CW50u.txt	LSVM	0.876372
Plural	28	./dump/CW50u.txt	LSVM	0.862512
Plural	30	./dump/CW50u.txt	LSVM	0.832967
Plural	31	./dump/CW50u.txt	LSVM	0.830049
UK/US/1	0	./dump/CW50u.txt	LSVM	0.655556
UK/US/1	16	./dump/CW50u.txt	LSVM	0.652083
UK/US/1	20	./dump/CW50u.txt	LSVM	0.667361
UK/US/1	24	./dump/CW50u.txt	LSVM	0.649306
UK/US/1	28	./dump/CW50u.txt	LSVM	0.656250
UK/US/1	30	./dump/CW50u.txt	LSVM	0.646528
UK/US/1	31	./dump/CW50u.txt	LSVM	0.655556
UK/US/2	0	./dump/CW50u.txt	LSVM	0.807034
UK/US/2	16	./dump/CW50u.txt	LSVM	0.797529
UK/US/2	20	./dump/CW50u.txt	LSVM	0.807985
UK/US/2	24	./dump/CW50u.txt	LSVM	0.813688
UK/US/2	28	./dump/CW50u.txt	LSVM	0.799430
UK/US/2	30	./dump/CW50u.txt	LSVM	0.778517
UK/US/2	31	./dump/CW50u.txt	LSVM	0.776616


==> results/results_precision_turian_normalized_all.tsv <==
Sentiment 	0 	./dump/senna.txt 	KSVM 	0.903101 	
Sentiment 	16 	./dump/senna.txt 	KSVM 	0.906331 	
Sentiment 	20 	./dump/senna.txt 	KSVM 	0.909884 	
Sentiment 	24 	./dump/senna.txt 	KSVM 	0.906331 	
Sentiment 	28 	./dump/senna.txt 	KSVM 	0.897933 	
Sentiment 	30 	./dump/senna.txt 	KSVM 	0.877422 	
Sentiment 	31 	./dump/senna.txt 	KSVM 	0.874031 	
Gender 	0 	./dump/senna.txt 	KSVM 	0.886029 	
Gender 	16 	./dump/senna.txt 	KSVM 	0.887255 	
Gender 	20 	./dump/senna.txt 	KSVM 	0.884191 	
Gender 	24 	./dump/senna.txt 	KSVM 	0.897059 	
Gender 	28 	./dump/senna.txt 	KSVM 	0.879902 	
Gender 	30 	./dump/senna.txt 	KSVM 	0.835784 	
Gender 	31 	./dump/senna.txt 	KSVM 	0.832721 	
Synonms 	0 	./dump/senna.txt 	KSVM 	0.793518 	
Synonms 	16 	./dump/senna.txt 	KSVM 	0.795648 	
Synonms 	20 	./dump/senna.txt 	KSVM 	0.795953 	
Synonms 	24 	./dump/senna.txt 	KSVM 	0.809343 	
Synonms 	28 	./dump/senna.txt 	KSVM 	0.788649 	
Synonms 	30 	./dump/senna.txt 	KSVM 	0.765825 	
Synonms 	31 	./dump/senna.txt 	KSVM 	0.751369 	
Plural 	0 	./dump/senna.txt 	KSVM 	0.951020 	
Plural 	16 	./dump/senna.txt 	KSVM 	0.950340 	
Plural 	20 	./dump/senna.txt 	KSVM 	0.951701 	
Plural 	24 	./dump/senna.txt 	KSVM 	0.950000 	
Plural 	28 	./dump/senna.txt 	KSVM 	0.946259 	
Plural 	30 	./dump/senna.txt 	KSVM 	0.908503 	
Plural 	31 	./dump/senna.txt 	KSVM 	0.905442 	
UK/US/1 	0 	./dump/senna.txt 	KSVM 	0.709317 	
UK/US/1 	16 	./dump/senna.txt 	KSVM 	0.709328 	
UK/US/1 	20 	./dump/senna.txt 	KSVM 	0.708882 	
UK/US/1 	24 	./dump/senna.txt 	KSVM 	0.708443 	
UK/US/1 	28 	./dump/senna.txt 	KSVM 	0.694216 	
UK/US/1 	30 	./dump/senna.txt 	KSVM 	0.648441 	
UK/US/1 	31 	./dump/senna.txt 	KSVM 	0.649330 	
UK/US/2 	0 	./dump/senna.txt 	KSVM 	0.872378 	
UK/US/2 	16 	./dump/senna.txt 	KSVM 	0.867716 	
UK/US/2 	20 	./dump/senna.txt 	KSVM 	0.870629 	
UK/US/2 	24 	./dump/senna.txt 	KSVM 	0.866550 	
UK/US/2 	28 	./dump/senna.txt 	KSVM 	0.845571 	
UK/US/2 	30 	./dump/senna.txt 	KSVM 	0.708042 	
UK/US/2 	31 	./dump/senna.txt 	KSVM 	0.720862 	
Sentiment 	0 	./dump/HLBL50u.txt 	KSVM 	0.844973 	
Sentiment 	16 	./dump/HLBL50u.txt 	KSVM 	0.844302 	
Sentiment 	20 	./dump/HLBL50u.txt 	KSVM 	0.844637 	
Sentiment 	24 	./dump/HLBL50u.txt 	KSVM 	0.845640 	
Sentiment 	28 	./dump/HLBL50u.txt 	KSVM 	0.847310 	
Sentiment 	30 	./dump/HLBL50u.txt 	KSVM 	0.742231 	
Sentiment 	31 	./dump/HLBL50u.txt 	KSVM 	0.739892 	
Gender 	0 	./dump/HLBL50u.txt 	KSVM 	0.686198 	
Gender 	16 	./dump/HLBL50u.txt 	KSVM 	0.680339 	
Gender 	20 	./dump/HLBL50u.txt 	KSVM 	0.699870 	
Gender 	24 	./dump/HLBL50u.txt 	KSVM 	0.697266 	
Gender 	28 	./dump/HLBL50u.txt 	KSVM 	0.694661 	
Gender 	30 	./dump/HLBL50u.txt 	KSVM 	0.656250 	
Gender 	31 	./dump/HLBL50u.txt 	KSVM 	0.666016 	
Synonms 	0 	./dump/HLBL50u.txt 	KSVM 	0.679649 	
Synonms 	16 	./dump/HLBL50u.txt 	KSVM 	0.691228 	
Synonms 	20 	./dump/HLBL50u.txt 	KSVM 	0.680000 	
Synonms 	24 	./dump/HLBL50u.txt 	KSVM 	0.686316 	
Synonms 	28 	./dump/HLBL50u.txt 	KSVM 	0.608421 	
Synonms 	30 	./dump/HLBL50u.txt 	KSVM 	0.504737 	
Synonms 	31 	./dump/HLBL50u.txt 	KSVM 	0.508772 	
Plural 	0 	./dump/HLBL50u.txt 	KSVM 	0.822605 	
Plural 	16 	./dump/HLBL50u.txt 	KSVM 	0.823274 	
Plural 	20 	./dump/HLBL50u.txt 	KSVM 	0.817234 	
Plural 	24 	./dump/HLBL50u.txt 	KSVM 	0.814219 	
Plural 	28 	./dump/HLBL50u.txt 	KSVM 	0.800463 	
Plural 	30 	./dump/HLBL50u.txt 	KSVM 	0.770619 	
Plural 	31 	./dump/HLBL50u.txt 	KSVM 	0.766597 	
UK/US/1 	0 	./dump/HLBL50u.txt 	KSVM 	0.574077 	
UK/US/1 	16 	./dump/HLBL50u.txt 	KSVM 	0.572922 	
UK/US/1 	20 	./dump/HLBL50u.txt 	KSVM 	0.564000 	
UK/US/1 	24 	./dump/HLBL50u.txt 	KSVM 	0.562445 	
UK/US/1 	28 	./dump/HLBL50u.txt 	KSVM 	0.569046 	
UK/US/1 	30 	./dump/HLBL50u.txt 	KSVM 	0.570989 	
UK/US/1 	31 	./dump/HLBL50u.txt 	KSVM 	0.574870 	
UK/US/2 	0 	./dump/HLBL50u.txt 	KSVM 	0.706339 	
UK/US/2 	16 	./dump/HLBL50u.txt 	KSVM 	0.707813 	
UK/US/2 	20 	./dump/HLBL50u.txt 	KSVM 	0.713659 	
UK/US/2 	24 	./dump/HLBL50u.txt 	KSVM 	0.709283 	
UK/US/2 	28 	./dump/HLBL50u.txt 	KSVM 	0.680974 	
UK/US/2 	30 	./dump/HLBL50u.txt 	KSVM 	0.714132 	
UK/US/2 	31 	./dump/HLBL50u.txt 	KSVM 	0.705844 	
Sentiment 	0 	./dump/CW50u.txt 	KSVM 	0.838181 	
Sentiment 	16 	./dump/CW50u.txt 	KSVM 	0.838517 	
Sentiment 	20 	./dump/CW50u.txt 	KSVM 	0.834171 	
Sentiment 	24 	./dump/CW50u.txt 	KSVM 	0.834839 	
Sentiment 	28 	./dump/CW50u.txt 	KSVM 	0.833835 	
Sentiment 	30 	./dump/CW50u.txt 	KSVM 	0.821965 	
Sentiment 	31 	./dump/CW50u.txt 	KSVM 	0.823133 	
Gender 	0 	./dump/CW50u.txt 	KSVM 	0.708056 	
Gender 	16 	./dump/CW50u.txt 	KSVM 	0.698319 	
Gender 	20 	./dump/CW50u.txt 	KSVM 	0.711325 	
Gender 	24 	./dump/CW50u.txt 	KSVM 	0.692468 	
Gender 	28 	./dump/CW50u.txt 	KSVM 	0.698968 	
Gender 	30 	./dump/CW50u.txt 	KSVM 	0.682033 	
Gender 	31 	./dump/CW50u.txt 	KSVM 	0.703516 	
Synonms 	0 	./dump/CW50u.txt 	KSVM 	0.722769 	
Synonms 	16 	./dump/CW50u.txt 	KSVM 	0.718904 	
Synonms 	20 	./dump/CW50u.txt 	KSVM 	0.730499 	
Synonms 	24 	./dump/CW50u.txt 	KSVM 	0.736824 	
Synonms 	28 	./dump/CW50u.txt 	KSVM 	0.723999 	
Synonms 	30 	./dump/CW50u.txt 	KSVM 	0.718728 	
Synonms 	31 	./dump/CW50u.txt 	KSVM 	0.708714 	
Plural 	0 	./dump/CW50u.txt 	KSVM 	0.880084 	
Plural 	16 	./dump/CW50u.txt 	KSVM 	0.881837 	
Plural 	20 	./dump/CW50u.txt 	KSVM 	0.883590 	
Plural 	24 	./dump/CW50u.txt 	KSVM 	0.886045 	
Plural 	28 	./dump/CW50u.txt 	KSVM 	0.867111 	
Plural 	30 	./dump/CW50u.txt 	KSVM 	0.839762 	
Plural 	31 	./dump/CW50u.txt 	KSVM 	0.832398 	
UK/US/1 	0 	./dump/CW50u.txt 	KSVM 	0.580607 	
UK/US/1 	16 	./dump/CW50u.txt 	KSVM 	0.595405 	
UK/US/1 	20 	./dump/CW50u.txt 	KSVM 	0.578660 	
UK/US/1 	24 	./dump/CW50u.txt 	KSVM 	0.569704 	
UK/US/1 	28 	./dump/CW50u.txt 	KSVM 	0.572819 	
UK/US/1 	30 	./dump/CW50u.txt 	KSVM 	0.576713 	
UK/US/1 	31 	./dump/CW50u.txt 	KSVM 	0.568146 	
UK/US/2 	0 	./dump/CW50u.txt 	KSVM 	0.763725 	
UK/US/2 	16 	./dump/CW50u.txt 	KSVM 	0.752451 	
UK/US/2 	20 	./dump/CW50u.txt 	KSVM 	0.756373 	
UK/US/2 	24 	./dump/CW50u.txt 	KSVM 	0.757843 	
UK/US/2 	28 	./dump/CW50u.txt 	KSVM 	0.749510 	
UK/US/2 	30 	./dump/CW50u.txt 	KSVM 	0.752451 	
UK/US/2 	31 	./dump/CW50u.txt 	KSVM 	0.749510 	
Sentiment 	0 	./dump/senna.txt 	LSVM 	0.809755 	
Sentiment 	16 	./dump/senna.txt 	LSVM 	0.813307 	
Sentiment 	20 	./dump/senna.txt 	LSVM 	0.812500 	
Sentiment 	24 	./dump/senna.txt 	LSVM 	0.810239 	
Sentiment 	28 	./dump/senna.txt 	LSVM 	0.808624 	
Sentiment 	30 	./dump/senna.txt 	LSVM 	0.760982 	
Sentiment 	31 	./dump/senna.txt 	LSVM 	0.748385 	
Gender 	0 	./dump/senna.txt 	LSVM 	0.857843 	
Gender 	16 	./dump/senna.txt 	LSVM 	0.861520 	
Gender 	20 	./dump/senna.txt 	LSVM 	0.852941 	
Gender 	24 	./dump/senna.txt 	LSVM 	0.857843 	
Gender 	28 	./dump/senna.txt 	LSVM 	0.863358 	
Gender 	30 	./dump/senna.txt 	LSVM 	0.818015 	
Gender 	31 	./dump/senna.txt 	LSVM 	0.808211 	
Synonms 	0 	./dump/senna.txt 	LSVM 	0.722002 	
Synonms 	16 	./dump/senna.txt 	LSVM 	0.729610 	
Synonms 	20 	./dump/senna.txt 	LSVM 	0.728241 	
Synonms 	24 	./dump/senna.txt 	LSVM 	0.735697 	
Synonms 	28 	./dump/senna.txt 	LSVM 	0.719416 	
Synonms 	30 	./dump/senna.txt 	LSVM 	0.703287 	
Synonms 	31 	./dump/senna.txt 	LSVM 	0.695831 	
Plural 	0 	./dump/senna.txt 	LSVM 	0.951104 	
Plural 	16 	./dump/senna.txt 	LSVM 	0.947752 	
Plural 	20 	./dump/senna.txt 	LSVM 	0.950099 	
Plural 	24 	./dump/senna.txt 	LSVM 	0.948428 	
Plural 	28 	./dump/senna.txt 	LSVM 	0.944402 	
Plural 	30 	./dump/senna.txt 	LSVM 	0.846619 	
Plural 	31 	./dump/senna.txt 	LSVM 	0.710650 	
UK/US/1 	0 	./dump/senna.txt 	LSVM 	0.692422 	
UK/US/1 	16 	./dump/senna.txt 	LSVM 	0.694219 	
UK/US/1 	20 	./dump/senna.txt 	LSVM 	0.695106 	
UK/US/1 	24 	./dump/senna.txt 	LSVM 	0.696442 	
UK/US/1 	28 	./dump/senna.txt 	LSVM 	0.691993 	
UK/US/1 	30 	./dump/senna.txt 	LSVM 	0.647554 	
UK/US/1 	31 	./dump/senna.txt 	LSVM 	0.649778 	
UK/US/2 	0 	./dump/senna.txt 	LSVM 	0.874709 	
UK/US/2 	16 	./dump/senna.txt 	LSVM 	0.868881 	
UK/US/2 	20 	./dump/senna.txt 	LSVM 	0.862471 	
UK/US/2 	24 	./dump/senna.txt 	LSVM 	0.874709 	
UK/US/2 	28 	./dump/senna.txt 	LSVM 	0.844988 	
UK/US/2 	30 	./dump/senna.txt 	LSVM 	0.724942 	
UK/US/2 	31 	./dump/senna.txt 	LSVM 	0.730186 	
Sentiment 	0 	./dump/HLBL50u.txt 	LSVM 	0.706151 	
Sentiment 	16 	./dump/HLBL50u.txt 	LSVM 	0.702307 	
Sentiment 	20 	./dump/HLBL50u.txt 	LSVM 	0.702807 	
Sentiment 	24 	./dump/HLBL50u.txt 	LSVM 	0.700134 	
Sentiment 	28 	./dump/HLBL50u.txt 	LSVM 	0.688107 	
Sentiment 	30 	./dump/HLBL50u.txt 	LSVM 	0.608423 	
Sentiment 	31 	./dump/HLBL50u.txt 	LSVM 	0.600403 	
Gender 	0 	./dump/HLBL50u.txt 	LSVM 	0.685547 	
Gender 	16 	./dump/HLBL50u.txt 	LSVM 	0.669922 	
Gender 	20 	./dump/HLBL50u.txt 	LSVM 	0.681641 	
Gender 	24 	./dump/HLBL50u.txt 	LSVM 	0.695312 	
Gender 	28 	./dump/HLBL50u.txt 	LSVM 	0.675781 	
Gender 	30 	./dump/HLBL50u.txt 	LSVM 	0.645182 	
Gender 	31 	./dump/HLBL50u.txt 	LSVM 	0.656250 	
Synonms 	0 	./dump/HLBL50u.txt 	LSVM 	0.671404 	
Synonms 	16 	./dump/HLBL50u.txt 	LSVM 	0.657544 	
Synonms 	20 	./dump/HLBL50u.txt 	LSVM 	0.648246 	
Synonms 	24 	./dump/HLBL50u.txt 	LSVM 	0.651754 	
Synonms 	28 	./dump/HLBL50u.txt 	LSVM 	0.604035 	
Synonms 	30 	./dump/HLBL50u.txt 	LSVM 	0.505439 	
Synonms 	31 	./dump/HLBL50u.txt 	LSVM 	0.508421 	
Plural 	0 	./dump/HLBL50u.txt 	LSVM 	0.802383 	
Plural 	16 	./dump/HLBL50u.txt 	LSVM 	0.797336 	
Plural 	20 	./dump/HLBL50u.txt 	LSVM 	0.801291 	
Plural 	24 	./dump/HLBL50u.txt 	LSVM 	0.803816 	
Plural 	28 	./dump/HLBL50u.txt 	LSVM 	0.775739 	
Plural 	30 	./dump/HLBL50u.txt 	LSVM 	0.757749 	
Plural 	31 	./dump/HLBL50u.txt 	LSVM 	0.760252 	
UK/US/1 	0 	./dump/HLBL50u.txt 	LSVM 	0.529481 	
UK/US/1 	16 	./dump/HLBL50u.txt 	LSVM 	0.557016 	
UK/US/1 	20 	./dump/HLBL50u.txt 	LSVM 	0.558188 	
UK/US/1 	24 	./dump/HLBL50u.txt 	LSVM 	0.542268 	
UK/US/1 	28 	./dump/HLBL50u.txt 	LSVM 	0.545008 	
UK/US/1 	30 	./dump/HLBL50u.txt 	LSVM 	0.564385 	
UK/US/1 	31 	./dump/HLBL50u.txt 	LSVM 	0.582222 	
UK/US/2 	0 	./dump/HLBL50u.txt 	LSVM 	0.715125 	
UK/US/2 	16 	./dump/HLBL50u.txt 	LSVM 	0.714158 	
UK/US/2 	20 	./dump/HLBL50u.txt 	LSVM 	0.702929 	
UK/US/2 	24 	./dump/HLBL50u.txt 	LSVM 	0.714156 	
UK/US/2 	28 	./dump/HLBL50u.txt 	LSVM 	0.688781 	
UK/US/2 	30 	./dump/HLBL50u.txt 	LSVM 	0.708785 	
UK/US/2 	31 	./dump/HLBL50u.txt 	LSVM 	0.707311 	
Sentiment 	0 	./dump/CW50u.txt 	LSVM 	0.681546 	
Sentiment 	16 	./dump/CW50u.txt 	LSVM 	0.683887 	
Sentiment 	20 	./dump/CW50u.txt 	LSVM 	0.682713 	
Sentiment 	24 	./dump/CW50u.txt 	LSVM 	0.685052 	
Sentiment 	28 	./dump/CW50u.txt 	LSVM 	0.676703 	
Sentiment 	30 	./dump/CW50u.txt 	LSVM 	0.644438 	
Sentiment 	31 	./dump/CW50u.txt 	LSVM 	0.644099 	
Gender 	0 	./dump/CW50u.txt 	LSVM 	0.695696 	
Gender 	16 	./dump/CW50u.txt 	LSVM 	0.703495 	
Gender 	20 	./dump/CW50u.txt 	LSVM 	0.698968 	
Gender 	24 	./dump/CW50u.txt 	LSVM 	0.700896 	
Gender 	28 	./dump/CW50u.txt 	LSVM 	0.711304 	
Gender 	30 	./dump/CW50u.txt 	LSVM 	0.676869 	
Gender 	31 	./dump/CW50u.txt 	LSVM 	0.693775 	
Synonms 	0 	./dump/CW50u.txt 	LSVM 	0.668482 	
Synonms 	16 	./dump/CW50u.txt 	LSVM 	0.665847 	
Synonms 	20 	./dump/CW50u.txt 	LSVM 	0.673401 	
Synonms 	24 	./dump/CW50u.txt 	LSVM 	0.660049 	
Synonms 	28 	./dump/CW50u.txt 	LSVM 	0.666374 	
Synonms 	30 	./dump/CW50u.txt 	LSVM 	0.668306 	
Synonms 	31 	./dump/CW50u.txt 	LSVM 	0.661455 	
Plural 	0 	./dump/CW50u.txt 	LSVM 	0.884836 	
Plural 	16 	./dump/CW50u.txt 	LSVM 	0.886961 	
Plural 	20 	./dump/CW50u.txt 	LSVM 	0.884482 	
Plural 	24 	./dump/CW50u.txt 	LSVM 	0.881648 	
Plural 	28 	./dump/CW50u.txt 	LSVM 	0.875264 	
Plural 	30 	./dump/CW50u.txt 	LSVM 	0.839827 	
Plural 	31 	./dump/CW50u.txt 	LSVM 	0.835222 	
UK/US/1 	0 	./dump/CW50u.txt 	LSVM 	0.575935 	
UK/US/1 	16 	./dump/CW50u.txt 	LSVM 	0.572819 	
UK/US/1 	20 	./dump/CW50u.txt 	LSVM 	0.580607 	
UK/US/1 	24 	./dump/CW50u.txt 	LSVM 	0.570483 	
UK/US/1 	28 	./dump/CW50u.txt 	LSVM 	0.579439 	
UK/US/1 	30 	./dump/CW50u.txt 	LSVM 	0.565810 	
UK/US/1 	31 	./dump/CW50u.txt 	LSVM 	0.576713 	
UK/US/2 	0 	./dump/CW50u.txt 	LSVM 	0.759314 	
UK/US/2 	16 	./dump/CW50u.txt 	LSVM 	0.757353 	
UK/US/2 	20 	./dump/CW50u.txt 	LSVM 	0.757843 	
UK/US/2 	24 	./dump/CW50u.txt 	LSVM 	0.757353 	
UK/US/2 	28 	./dump/CW50u.txt 	LSVM 	0.756373 	
UK/US/2 	30 	./dump/CW50u.txt 	LSVM 	0.748529 	
UK/US/2 	31 	./dump/CW50u.txt 	LSVM 	0.757843 	
Sentiment 	0 	./dump/senna.txt 	Logistic 	0.810239 	
Sentiment 	16 	./dump/senna.txt 	Logistic 	0.811208 	
Sentiment 	20 	./dump/senna.txt 	Logistic 	0.809432 	
Sentiment 	24 	./dump/senna.txt 	Logistic 	0.807655 	
Sentiment 	28 	./dump/senna.txt 	Logistic 	0.803456 	
Sentiment 	30 	./dump/senna.txt 	Logistic 	0.761143 	
Sentiment 	31 	./dump/senna.txt 	Logistic 	0.749839 	
Gender 	0 	./dump/senna.txt 	Logistic 	0.859681 	
Gender 	16 	./dump/senna.txt 	Logistic 	0.859681 	
Gender 	20 	./dump/senna.txt 	Logistic 	0.863971 	
Gender 	24 	./dump/senna.txt 	Logistic 	0.853554 	
Gender 	28 	./dump/senna.txt 	Logistic 	0.857230 	
Gender 	30 	./dump/senna.txt 	Logistic 	0.803922 	
Gender 	31 	./dump/senna.txt 	Logistic 	0.811275 	
Synonms 	0 	./dump/senna.txt 	Logistic 	0.719111 	
Synonms 	16 	./dump/senna.txt 	Logistic 	0.721850 	
Synonms 	20 	./dump/senna.txt 	Logistic 	0.723068 	
Synonms 	24 	./dump/senna.txt 	Logistic 	0.734936 	
Synonms 	28 	./dump/senna.txt 	Logistic 	0.719872 	
Synonms 	30 	./dump/senna.txt 	Logistic 	0.704808 	
Synonms 	31 	./dump/senna.txt 	Logistic 	0.696287 	
Plural 	0 	./dump/senna.txt 	Logistic 	0.948609 	
Plural 	16 	./dump/senna.txt 	Logistic 	0.945229 	
Plural 	20 	./dump/senna.txt 	Logistic 	0.943882 	
Plural 	24 	./dump/senna.txt 	Logistic 	0.946585 	
Plural 	28 	./dump/senna.txt 	Logistic 	0.944222 	
Plural 	30 	./dump/senna.txt 	Logistic 	0.906355 	
Plural 	31 	./dump/senna.txt 	Logistic 	0.899263 	
UK/US/1 	0 	./dump/senna.txt 	Logistic 	0.690670 	
UK/US/1 	16 	./dump/senna.txt 	Logistic 	0.696461 	
UK/US/1 	20 	./dump/senna.txt 	Logistic 	0.698673 	
UK/US/1 	24 	./dump/senna.txt 	Logistic 	0.701344 	
UK/US/1 	28 	./dump/senna.txt 	Logistic 	0.687117 	
UK/US/1 	30 	./dump/senna.txt 	Logistic 	0.656892 	
UK/US/1 	31 	./dump/senna.txt 	Logistic 	0.653776 	
UK/US/2 	0 	./dump/senna.txt 	Logistic 	0.874126 	
UK/US/2 	16 	./dump/senna.txt 	Logistic 	0.875291 	
UK/US/2 	20 	./dump/senna.txt 	Logistic 	0.875291 	
UK/US/2 	24 	./dump/senna.txt 	Logistic 	0.871795 	
UK/US/2 	28 	./dump/senna.txt 	Logistic 	0.859557 	
UK/US/2 	30 	./dump/senna.txt 	Logistic 	0.729021 	
UK/US/2 	31 	./dump/senna.txt 	Logistic 	0.720862 	
Sentiment 	0 	./dump/HLBL50u.txt 	Logistic 	0.695955 	
Sentiment 	16 	./dump/HLBL50u.txt 	Logistic 	0.697956 	
Sentiment 	20 	./dump/HLBL50u.txt 	Logistic 	0.700299 	
Sentiment 	24 	./dump/HLBL50u.txt 	Logistic 	0.701808 	
Sentiment 	28 	./dump/HLBL50u.txt 	Logistic 	0.687775 	
Sentiment 	30 	./dump/HLBL50u.txt 	Logistic 	0.606584 	
Sentiment 	31 	./dump/HLBL50u.txt 	Logistic 	0.610426 	
Gender 	0 	./dump/HLBL50u.txt 	Logistic 	0.673828 	
Gender 	16 	./dump/HLBL50u.txt 	Logistic 	0.682292 	
Gender 	20 	./dump/HLBL50u.txt 	Logistic 	0.695312 	
Gender 	24 	./dump/HLBL50u.txt 	Logistic 	0.671224 	
Gender 	28 	./dump/HLBL50u.txt 	Logistic 	0.679036 	
Gender 	30 	./dump/HLBL50u.txt 	Logistic 	0.664062 	
Gender 	31 	./dump/HLBL50u.txt 	Logistic 	0.661458 	
Synonms 	0 	./dump/HLBL50u.txt 	Logistic 	0.647193 	
Synonms 	16 	./dump/HLBL50u.txt 	Logistic 	0.662982 	
Synonms 	20 	./dump/HLBL50u.txt 	Logistic 	0.656842 	
Synonms 	24 	./dump/HLBL50u.txt 	Logistic 	0.662105 	
Synonms 	28 	./dump/HLBL50u.txt 	Logistic 	0.602456 	
Synonms 	30 	./dump/HLBL50u.txt 	Logistic 	0.510526 	
Synonms 	31 	./dump/HLBL50u.txt 	Logistic 	0.504561 	
Plural 	0 	./dump/HLBL50u.txt 	Logistic 	0.786874 	
Plural 	16 	./dump/HLBL50u.txt 	Logistic 	0.783691 	
Plural 	20 	./dump/HLBL50u.txt 	Logistic 	0.779825 	
Plural 	24 	./dump/HLBL50u.txt 	Logistic 	0.790760 	
Plural 	28 	./dump/HLBL50u.txt 	Logistic 	0.722310 	
Plural 	30 	./dump/HLBL50u.txt 	Logistic 	0.699008 	
Plural 	31 	./dump/HLBL50u.txt 	Logistic 	0.687008 	
UK/US/1 	0 	./dump/HLBL50u.txt 	Logistic 	0.552354 	
UK/US/1 	16 	./dump/HLBL50u.txt 	Logistic 	0.562071 	
UK/US/1 	20 	./dump/HLBL50u.txt 	Logistic 	0.547322 	
UK/US/1 	24 	./dump/HLBL50u.txt 	Logistic 	0.551196 	
UK/US/1 	28 	./dump/HLBL50u.txt 	Logistic 	0.534918 	
UK/US/1 	30 	./dump/HLBL50u.txt 	Logistic 	0.564000 	
UK/US/1 	31 	./dump/HLBL50u.txt 	Logistic 	0.578360 	
UK/US/2 	0 	./dump/HLBL50u.txt 	Logistic 	0.714136 	
UK/US/2 	16 	./dump/HLBL50u.txt 	Logistic 	0.713175 	
UK/US/2 	20 	./dump/HLBL50u.txt 	Logistic 	0.710251 	
UK/US/2 	24 	./dump/HLBL50u.txt 	Logistic 	0.702932 	
UK/US/2 	28 	./dump/HLBL50u.txt 	Logistic 	0.685868 	
UK/US/2 	30 	./dump/HLBL50u.txt 	Logistic 	0.703416 	
UK/US/2 	31 	./dump/HLBL50u.txt 	Logistic 	0.711228 	
Sentiment 	0 	./dump/CW50u.txt 	Logistic 	0.679540 	
Sentiment 	16 	./dump/CW50u.txt 	Logistic 	0.682382 	
Sentiment 	20 	./dump/CW50u.txt 	Logistic 	0.678034 	
Sentiment 	24 	./dump/CW50u.txt 	Logistic 	0.679873 	
Sentiment 	28 	./dump/CW50u.txt 	Logistic 	0.681043 	
Sentiment 	30 	./dump/CW50u.txt 	Logistic 	0.653291 	
Sentiment 	31 	./dump/CW50u.txt 	Logistic 	0.649281 	
Gender 	0 	./dump/CW50u.txt 	Logistic 	0.708710 	
Gender 	16 	./dump/CW50u.txt 	Logistic 	0.710007 	
Gender 	20 	./dump/CW50u.txt 	Logistic 	0.714577 	
Gender 	24 	./dump/CW50u.txt 	Logistic 	0.706110 	
Gender 	28 	./dump/CW50u.txt 	Logistic 	0.702881 	
Gender 	30 	./dump/CW50u.txt 	Logistic 	0.699625 	
Gender 	31 	./dump/CW50u.txt 	Logistic 	0.678140 	
Synonms 	0 	./dump/CW50u.txt 	Logistic 	0.674104 	
Synonms 	16 	./dump/CW50u.txt 	Logistic 	0.659874 	
Synonms 	20 	./dump/CW50u.txt 	Logistic 	0.678145 	
Synonms 	24 	./dump/CW50u.txt 	Logistic 	0.675334 	
Synonms 	28 	./dump/CW50u.txt 	Logistic 	0.666374 	
Synonms 	30 	./dump/CW50u.txt 	Logistic 	0.657590 	
Synonms 	31 	./dump/CW50u.txt 	Logistic 	0.659171 	
Plural 	0 	./dump/CW50u.txt 	Logistic 	0.865811 	
Plural 	16 	./dump/CW50u.txt 	Logistic 	0.860610 	
Plural 	20 	./dump/CW50u.txt 	Logistic 	0.861997 	
Plural 	24 	./dump/CW50u.txt 	Logistic 	0.862691 	
Plural 	28 	./dump/CW50u.txt 	Logistic 	0.848474 	
Plural 	30 	./dump/CW50u.txt 	Logistic 	0.821429 	
Plural 	31 	./dump/CW50u.txt 	Logistic 	0.818655 	
UK/US/1 	0 	./dump/CW50u.txt 	Logistic 	0.567757 	
UK/US/1 	16 	./dump/CW50u.txt 	Logistic 	0.578660 	
UK/US/1 	20 	./dump/CW50u.txt 	Logistic 	0.570872 	
UK/US/1 	24 	./dump/CW50u.txt 	Logistic 	0.567757 	
UK/US/1 	28 	./dump/CW50u.txt 	Logistic 	0.586449 	
UK/US/1 	30 	./dump/CW50u.txt 	Logistic 	0.565421 	
UK/US/1 	31 	./dump/CW50u.txt 	Logistic 	0.559579 	
UK/US/2 	0 	./dump/CW50u.txt 	Logistic 	0.758333 	
UK/US/2 	16 	./dump/CW50u.txt 	Logistic 	0.761765 	
UK/US/2 	20 	./dump/CW50u.txt 	Logistic 	0.753922 	
UK/US/2 	24 	./dump/CW50u.txt 	Logistic 	0.758333 	
UK/US/2 	28 	./dump/CW50u.txt 	Logistic 	0.754902 	
UK/US/2 	30 	./dump/CW50u.txt 	Logistic 	0.749020 	
UK/US/2 	31 	./dump/CW50u.txt 	Logistic 	0.758333 	

